A Poisson Jump-driven SDE Approach to Distributed Gradient Descent with Sparse Communication

To bridge the gap between idealised communication models and the stochastic reality of networked systems, we introduce a framework for embedding asynchronous communication directly into algorithm dynamics using stochastic differential equations (SDE) driven by Poisson Jumps. We apply this communication-aware design to the continuous-time gradient flow, yielding a distributed algorithm where updates occur via sparse Poisson events. Our analysis establishes communication rate bounds for asymptotic stability and, crucially, a higher, yet sparse, rate that provably any desired exponential convergence performance slower than the nominal, centralized flow. These theoretical results, shown for unconstrained quadratic optimisation, are validated by a numerical simulation.

==> src/figures/figure.lyapunov-function-evolution/l10a0/dgd_stats_data.csv <==
% Simulation Data for Lyapunov Function Analysis
% --- Simulation Parameters ---
% partitions: [3 2 1]
% d: 6, n: 3
% N (samples): 100
% Q: [4, 2, 1, 1, 0, 2;2, 5, 2, 0, 2, 1;1, 2, 6, 3, 1, 0;1, 0, 3, 4, 2, 1;0, 2, 1, 2, 5, 2;2, 1, 0, 1, 2, 4]
% q: [-9 -15 -22 -12 -10 -5]
% y_star: [1 1 3 0 1 0]
% lambda (matrix form): [0 10 10;10 0 10;10 10 0]
% a (matrix form): [0 0 0;0 0 0;0 0 0]
% T: 30, dt: 0.01
% rng_type: twister, rng_seed: 0
% --- Column Data (Statistics on clean time grid) ---
time, mean, ci_lower, ci_upper, pi_lower, pi_upper
0.000000, 12.000000, 12.000000, 12.000000, 12.000000, 12.000000
0.010000, 10.302848, 10.296649, 10.309047, 10.240549, 10.365147
0.020000, 9.197984, 9.167485, 9.228482, 8.891475, 9.504492
0.030000, 8.516606, 8.433135, 8.600078, 7.677726, 9.355486
0.040000, 8.046518, 7.901235, 8.191800, 6.586448, 9.506588
0.050000, 7.820867, 7.616650, 8.025084, 5.768513, 9.873221
0.060000, 7.602573, 7.326619, 7.878528, 4.829263, 10.375884
0.070000, 7.435989, 7.107138, 7.764840, 4.131077, 10.740901
0.080000, 7.347057, 6.938509, 7.755605, 3.241199, 11.452916
0.090000, 7.324552, 6.847878, 7.801227, 2.534032, 12.115073
0.100000, 7.476228, 6.944664, 8.007792, 2.134075, 12.818382
0.110000, 7.302004, 6.742329, 7.861680, 1.677336, 12.926673
0.120000, 7.093447, 6.487519, 7.699376, 1.003941, 13.182954
0.130000, 6.980266, 6.363594, 7.596939, 0.782785, 13.177748
0.140000, 6.954258, 6.301677, 7.606838, 0.395904, 13.512612
0.150000, 6.766691, 6.080791, 7.452591, -0.126519, 13.659901
0.160000, 6.506331, 5.802238, 7.210425, -0.569721, 13.582384
0.170000, 6.383420, 5.651134, 7.115706, -0.975964, 13.742803
0.180000, 6.174909, 5.428186, 6.921633, -1.329569, 13.679388
0.190000, 5.769274, 5.055596, 6.482952, -1.403099, 12.941647
0.200000, 5.611271, 4.878540, 6.344001, -1.752578, 12.975120
0.210000, 5.397512, 4.656804, 6.138220, -2.046513, 12.841537
0.220000, 5.125289, 4.408499, 5.842079, -2.078362, 12.328940
0.230000, 4.742158, 4.071386, 5.412930, -1.999019, 11.483335
0.240000, 4.505842, 3.855612, 5.156071, -2.028888, 11.040571
0.250000, 4.403748, 3.744257, 5.063240, -2.224063, 11.031560
0.260000, 4.196849, 3.582426, 4.811271, -1.978017, 10.371714
0.270000, 3.970428, 3.379282, 4.561574, -1.970513, 9.911370
0.280000, 3.919778, 3.318390, 4.521166, -2.124097, 9.963653
0.290000, 3.715035, 3.124993, 4.305076, -2.214807, 9.644876
0.300000, 3.523976, 2.997676, 4.050276, -1.765274, 8.813227
0.310000, 3.366673, 2.848261, 3.885086, -1.843308, 8.576654
0.320000, 3.302106, 2.778323, 3.825890, -1.961854, 8.566067
0.330000, 3.149393, 2.672703, 3.626082, -1.641280, 7.940066
0.340000, 3.095820, 2.616970, 3.574671, -1.716567, 7.908207
0.350000, 3.055024, 2.572523, 3.537526, -1.794060, 7.904109
0.360000, 2.956830, 2.472883, 3.440776, -1.906773, 7.820432
0.370000, 2.897097, 2.440519, 3.353674, -1.691449, 7.485643
0.380000, 2.874839, 2.417218, 3.332460, -1.724197, 7.473875
0.390000, 2.764998, 2.349955, 3.180040, -1.406127, 6.936122
0.400000, 2.426585, 2.130841, 2.722329, -0.545608, 5.398778
0.410000, 2.360636, 2.068137, 2.653134, -0.578937, 5.300209
0.420000, 2.335606, 2.046076, 2.625136, -0.574136, 5.245348
0.430000, 2.307082, 2.019427, 2.594736, -0.583810, 5.197973
0.440000, 2.274360, 1.988841, 2.559879, -0.595071, 5.143791
0.450000, 2.250503, 1.963864, 2.537141, -0.630177, 5.131182
0.460000, 2.201673, 1.923745, 2.479602, -0.591476, 4.994823
0.470000, 2.186797, 1.909097, 2.464497, -0.604055, 4.977650
0.480000, 2.110509, 1.870393, 2.350625, -0.302627, 4.523644
0.490000, 2.077451, 1.838221, 2.316681, -0.326784, 4.481686
0.500000, 2.060106, 1.821327, 2.298885, -0.339595, 4.459807
0.510000, 2.042280, 1.803143, 2.281417, -0.361016, 4.445576
0.520000, 2.020174, 1.781388, 2.258961, -0.379599, 4.419947
0.530000, 1.960825, 1.734534, 2.187116, -0.313369, 4.235018
0.540000, 1.941612, 1.715602, 2.167622, -0.329757, 4.212981
0.550000, 1.918572, 1.691181, 2.145963, -0.366681, 4.203824
0.560000, 1.792218, 1.677723, 1.906714, 0.641551, 2.942886
0.570000, 1.771293, 1.659248, 1.883337, 0.645261, 2.897324
0.580000, 1.751446, 1.640747, 1.862144, 0.638939, 2.863953
0.590000, 1.737671, 1.627966, 1.847375, 0.635154, 2.840187
0.600000, 1.723467, 1.614553, 1.832382, 0.628893, 2.818042
0.610000, 1.711314, 1.602769, 1.819859, 0.620447, 2.802181
0.620000, 1.699838, 1.591498, 1.808179, 0.611031, 2.788645
0.630000, 1.654422, 1.563794, 1.745049, 0.743626, 2.565217
0.640000, 1.640524, 1.550771, 1.730277, 0.738514, 2.542534
0.650000, 1.627658, 1.538618, 1.716697, 0.732820, 2.522495
0.660000, 1.616999, 1.528373, 1.705625, 0.726319, 2.507679
0.670000, 1.606264, 1.518416, 1.694113, 0.723400, 2.489129
0.680000, 1.592927, 1.505903, 1.679952, 0.718341, 2.467513
0.690000, 1.582347, 1.495551, 1.669142, 0.710060, 2.454633
0.700000, 1.565487, 1.482920, 1.648054, 0.735703, 2.395271
0.710000, 1.551191, 1.473448, 1.628933, 0.769887, 2.332495
0.720000, 1.535471, 1.461113, 1.609829, 0.788180, 2.282762
0.730000, 1.526136, 1.452512, 1.599760, 0.786224, 2.266048
0.740000, 1.514863, 1.442149, 1.587577, 0.784095, 2.245631
0.750000, 1.505166, 1.433107, 1.577225, 0.780980, 2.229351
0.760000, 1.493953, 1.422693, 1.565214, 0.777794, 2.210113
0.770000, 1.484751, 1.414154, 1.555349, 0.775254, 2.194249
0.780000, 1.474578, 1.405161, 1.543994, 0.776950, 2.172206
0.790000, 1.464903, 1.396126, 1.533681, 0.773701, 2.156106
0.800000, 1.454527, 1.386435, 1.522620, 0.770205, 2.138849
0.810000, 1.444895, 1.377673, 1.512116, 0.769326, 2.120463
0.820000, 1.435631, 1.369347, 1.501915, 0.769484, 2.101778
0.830000, 1.425895, 1.360238, 1.491552, 0.766053, 2.085737
0.840000, 1.416417, 1.351450, 1.481385, 0.763503, 2.069331
0.850000, 1.405325, 1.341511, 1.469139, 0.764003, 2.046647
0.860000, 1.394072, 1.330880, 1.457264, 0.759002, 2.029142
0.870000, 1.385180, 1.322667, 1.447692, 0.756936, 2.013423
0.880000, 1.376658, 1.314765, 1.438551, 0.754645, 1.998671
0.890000, 1.367345, 1.305999, 1.428692, 0.750823, 1.983867
0.900000, 1.359010, 1.298200, 1.419820, 0.747877, 1.970143
0.910000, 1.351096, 1.290801, 1.411390, 0.745141, 1.957051
0.920000, 1.343223, 1.283418, 1.403029, 0.742185, 1.944262
0.930000, 1.334008, 1.274841, 1.393175, 0.739387, 1.928629
0.940000, 1.325275, 1.266665, 1.383884, 0.736256, 1.914293
0.950000, 1.317473, 1.259321, 1.375626, 0.733050, 1.901897
0.960000, 1.309595, 1.251775, 1.367416, 0.728506, 1.890684
0.970000, 1.300951, 1.243788, 1.358114, 0.726471, 1.875431
0.980000, 1.292269, 1.236198, 1.348340, 0.728762, 1.855776
0.990000, 1.284874, 1.229215, 1.340534, 0.725505, 1.844244
1.000000, 1.276971, 1.221845, 1.332096, 0.722967, 1.830974
1.010000, 1.269357, 1.214906, 1.323807, 0.722137, 1.816576
1.020000, 1.261815, 1.207842, 1.315788, 0.719390, 1.804240
1.030000, 1.254341, 1.200789, 1.307893, 0.716154, 1.792528
1.040000, 1.246396, 1.193286, 1.299506, 0.712643, 1.780149
1.050000, 1.239289, 1.186567, 1.292011, 0.709440, 1.769138
1.060000, 1.231354, 1.178923, 1.283784, 0.704433, 1.758274
1.070000, 1.224103, 1.172079, 1.276126, 0.701271, 1.746934
1.080000, 1.217097, 1.165471, 1.268722, 0.698268, 1.735925
1.090000, 1.208358, 1.157156, 1.259561, 0.693782, 1.722935
1.100000, 1.201763, 1.150893, 1.252634, 0.690524, 1.713003
1.110000, 1.194669, 1.144297, 1.245040, 0.688444, 1.700894
1.120000, 1.188031, 1.138002, 1.238060, 0.685246, 1.690817
1.130000, 1.181125, 1.131414, 1.230835, 0.681540, 1.680709
1.140000, 1.174140, 1.124837, 1.223442, 0.678657, 1.669622
1.150000, 1.167452, 1.118507, 1.216398, 0.675557, 1.659347
1.160000, 1.160732, 1.112062, 1.209403, 0.671600, 1.649865
1.170000, 1.154010, 1.105637, 1.202382, 0.667871, 1.640148
1.180000, 1.147403, 1.099338, 1.195468, 0.664358, 1.630447
1.190000, 1.140727, 1.092977, 1.188477, 0.660843, 1.620612


==> src/figures/figure.lyapunov-function-evolution/l26a-6/dgd_sample_path_run_1.csv <==
% Simulation Data for Lyapunov Function Analysis
% --- Simulation Parameters ---
% partitions: [3 2 1]
% d: 6, n: 3
% N (samples): 100
% Q: [4, 2, 1, 1, 0, 2;2, 5, 2, 0, 2, 1;1, 2, 6, 3, 1, 0;1, 0, 3, 4, 2, 1;0, 2, 1, 2, 5, 2;2, 1, 0, 1, 2, 4]
% q: [-9 -15 -22 -12 -10 -5]
% y_star: [1 1 3 0 1 0]
% lambda (matrix form): [0 26 26;26 0 26;26 26 0]
% a (matrix form): [0 -6 -6;-6 0 -6;-6 -6 0]
% T: 30, dt: 0.01
% rng_type: twister, rng_seed: 0
% --- Column Data for Sample Path Run 1 ---
time,V,V_style,x1_dim1,x1_dim1_style,x1_dim2,x1_dim2_style,x1_dim3,x1_dim3_style,z21_dim1,z21_dim1_style,z21_dim2,z21_dim2_style,z21_dim3,z21_dim3_style,z31_dim1,z31_dim1_style,z31_dim2,z31_dim2_style,z31_dim3,z31_dim3_style,x2_dim1,x2_dim1_style,x2_dim2,x2_dim2_style,z12_dim1,z12_dim1_style,z12_dim2,z12_dim2_style,z32_dim1,z32_dim1_style,z32_dim2,z32_dim2_style,x3_dim1,x3_dim1_style,z13_dim1,z13_dim1_style,z23_dim1,z23_dim1_style
0.000000,12.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.010000,10.317700,1.000000,0.090000,0.000000,0.150000,0.000000,0.220000,0.000000,0.000000,1.000000,0.000000,1.000000,0.000000,1.000000,0.000000,1.000000,0.000000,1.000000,0.000000,1.000000,0.120000,0.000000,0.100000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.050000,0.000000,0.000000,1.000000,0.000000,0.000000
0.010000,10.157200,2.000000,0.090000,0.000000,0.150000,0.000000,0.220000,0.000000,0.090000,2.000000,0.150000,2.000000,0.220000,2.000000,0.090000,2.000000,0.150000,2.000000,0.220000,2.000000,0.120000,0.000000,0.100000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.050000,0.000000,0.050000,2.000000,0.000000,0.000000
0.020000,8.893671,1.000000,0.170200,0.000000,0.285800,0.000000,0.422900,0.000000,0.084600,1.000000,0.141000,1.000000,0.206800,1.000000,0.084600,1.000000,0.141000,1.000000,0.206800,1.000000,0.225700,0.000000,0.187400,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.094700,0.000000,0.047000,0.000000,0.000000,1.000000
0.020000,8.734715,2.000000,0.170200,0.000000,0.285800,0.000000,0.422900,0.000000,0.170200,2.000000,0.285800,2.000000,0.422900,2.000000,0.170200,2.000000,0.285800,2.000000,0.422900,2.000000,0.225700,0.000000,0.187400,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.094700,0.000000,0.047000,0.000000,0.094700,2.000000
0.030000,7.791001,1.000000,0.242507,0.000000,0.409178,0.000000,0.610108,0.000000,0.159988,1.000000,0.268652,1.000000,0.397526,1.000000,0.159988,0.000000,0.268652,0.000000,0.397526,0.000000,0.317588,0.000000,0.261677,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.134650,0.000000,0.044180,1.000000,0.089018,0.000000
0.030000,7.711068,2.000000,0.242507,0.000000,0.409178,0.000000,0.610108,0.000000,0.242507,2.000000,0.409178,2.000000,0.610108,2.000000,0.159988,0.000000,0.268652,0.000000,0.397526,0.000000,0.317588,0.000000,0.261677,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.134650,0.000000,0.134650,2.000000,0.089018,0.000000
0.040000,7.141590,1.000000,0.305829,0.000000,0.520320,0.000000,0.782893,0.000000,0.227957,0.000000,0.384627,0.000000,0.573502,0.000000,0.150389,1.000000,0.252533,1.000000,0.373674,1.000000,0.398032,0.000000,0.326176,0.000000,0.000000,1.000000,0.000000,1.000000,0.000000,0.000000,0.000000,0.000000,0.173378,0.000000,0.126571,0.000000,0.083677,0.000000
0.040000,6.613437,2.000000,0.305829,0.000000,0.520320,0.000000,0.782893,0.000000,0.227957,0.000000,0.384627,0.000000,0.573502,0.000000,0.305829,2.000000,0.520320,2.000000,0.782893,2.000000,0.398032,0.000000,0.326176,0.000000,0.398032,2.000000,0.326176,2.000000,0.000000,0.000000,0.000000,0.000000,0.173378,0.000000,0.126571,0.000000,0.083677,0.000000
0.050000,6.208475,1.000000,0.358849,0.000000,0.614741,0.000000,0.927252,0.000000,0.214279,0.000000,0.361550,0.000000,0.539091,0.000000,0.287479,0.000000,0.489101,0.000000,0.735919,0.000000,0.475266,0.000000,0.386806,0.000000,0.374151,1.000000,0.306606,1.000000,0.000000,0.000000,0.000000,0.000000,0.205123,0.000000,0.118977,1.000000,0.078656,1.000000
0.050000,6.168403,2.000000,0.358849,0.000000,0.614741,0.000000,0.927252,0.000000,0.214279,0.000000,0.361550,0.000000,0.539091,0.000000,0.287479,0.000000,0.489101,0.000000,0.735919,0.000000,0.475266,0.000000,0.386806,0.000000,0.475266,2.000000,0.386806,2.000000,0.000000,0.000000,0.000000,0.000000,0.205123,0.000000,0.205123,2.000000,0.205123,2.000000
0.060000,6.084576,1.000000,0.404072,0.000000,0.698494,0.000000,1.057607,0.000000,0.201422,1.000000,0.339857,1.000000,0.506746,1.000000,0.270231,1.000000,0.459755,1.000000,0.691764,1.000000,0.548153,0.000000,0.441236,0.000000,0.446750,0.000000,0.363597,0.000000,0.000000,1.000000,0.000000,1.000000,0.236277,0.000000,0.192815,0.000000,0.192815,0.000000
0.060000,4.907528,2.000000,0.404072,0.000000,0.698494,0.000000,1.057607,0.000000,0.404072,2.000000,0.698494,2.000000,1.057607,2.000000,0.404072,2.000000,0.698494,2.000000,1.057607,2.000000,0.548153,0.000000,0.441236,0.000000,0.446750,0.000000,0.363597,0.000000,0.548153,2.000000,0.441236,2.000000,0.236277,0.000000,0.192815,0.000000,0.192815,0.000000
0.070000,4.542214,1.000000,0.445040,0.000000,0.775136,0.000000,1.179102,0.000000,0.379828,1.000000,0.656585,1.000000,0.994151,1.000000,0.379828,0.000000,0.656585,0.000000,0.994151,0.000000,0.599705,0.000000,0.479809,0.000000,0.419945,0.000000,0.341782,0.000000,0.515264,1.000000,0.414762,1.000000,0.247454,0.000000,0.181247,0.000000,0.181247,0.000000
0.070000,4.478338,2.000000,0.445040,0.000000,0.775136,0.000000,1.179102,0.000000,0.445040,2.000000,0.775136,2.000000,1.179102,2.000000,0.379828,0.000000,0.656585,0.000000,0.994151,0.000000,0.599705,0.000000,0.479809,0.000000,0.419945,0.000000,0.341782,0.000000,0.599705,2.000000,0.479809,2.000000,0.247454,0.000000,0.181247,0.000000,0.181247,0.000000
0.080000,4.299177,1.000000,0.482120,0.000000,0.845248,0.000000,1.292386,0.000000,0.418337,0.000000,0.728628,0.000000,1.108356,0.000000,0.357038,0.000000,0.617189,0.000000,0.934502,0.000000,0.644485,0.000000,0.512906,0.000000,0.394749,1.000000,0.321275,1.000000,0.563723,0.000000,0.451020,0.000000,0.257800,0.000000,0.170372,0.000000,0.170372,1.000000
0.080000,4.192443,2.000000,0.482120,0.000000,0.845248,0.000000,1.292386,0.000000,0.418337,0.000000,0.728628,0.000000,1.108356,0.000000,0.357038,0.000000,0.617189,0.000000,0.934502,0.000000,0.644485,0.000000,0.512906,0.000000,0.644485,2.000000,0.512906,2.000000,0.563723,0.000000,0.451020,0.000000,0.257800,0.000000,0.170372,0.000000,0.257800,2.000000
0.090000,4.241079,1.000000,0.513154,0.000000,0.905534,0.000000,1.388654,0.000000,0.393237,0.000000,0.684910,0.000000,1.041854,0.000000,0.335616,0.000000,0.580158,0.000000,0.878432,0.000000,0.688435,0.000000,0.543558,0.000000,0.605815,1.000000,0.482131,1.000000,0.529899,1.000000,0.423959,1.000000,0.269518,0.000000,0.160149,1.000000,0.242332,0.000000
0.090000,4.179080,2.000000,0.513154,0.000000,0.905534,0.000000,1.388654,0.000000,0.393237,0.000000,0.684910,0.000000,1.041854,0.000000,0.335616,0.000000,0.580158,0.000000,0.878432,0.000000,0.688435,0.000000,0.543558,0.000000,0.688435,2.000000,0.543558,2.000000,0.688435,2.000000,0.543558,2.000000,0.269518,0.000000,0.269518,2.000000,0.242332,0.000000
0.100000,4.376368,1.000000,0.538356,0.000000,0.958655,0.000000,1.476003,0.000000,0.369643,0.000000,0.643815,0.000000,0.979343,0.000000,0.315479,1.000000,0.545349,1.000000,0.825726,1.000000,0.732415,0.000000,0.573648,0.000000,0.647129,0.000000,0.510945,0.000000,0.647129,0.000000,0.510945,0.000000,0.278467,0.000000,0.253346,0.000000,0.227792,0.000000
0.100000,3.733011,2.000000,0.538356,0.000000,0.958655,0.000000,1.476003,0.000000,0.369643,0.000000,0.643815,0.000000,0.979343,0.000000,0.538356,2.000000,0.958655,2.000000,1.476003,2.000000,0.732415,0.000000,0.573648,0.000000,0.647129,0.000000,0.510945,0.000000,0.647129,0.000000,0.510945,0.000000,0.278467,0.000000,0.253346,0.000000,0.227792,0.000000
0.110000,3.860405,1.000000,0.561350,0.000000,1.007682,0.000000,1.558363,0.000000,0.347464,0.000000,0.605186,0.000000,0.920583,0.000000,0.506055,0.000000,0.901135,0.000000,1.387443,0.000000,0.776291,0.000000,0.603092,0.000000,0.608301,0.000000,0.480288,0.000000,0.608301,1.000000,0.480288,1.000000,0.280285,0.000000,0.238146,1.000000,0.214124,0.000000
0.110000,3.815328,2.000000,0.561350,0.000000,1.007682,0.000000,1.558363,0.000000,0.347464,0.000000,0.605186,0.000000,0.920583,0.000000,0.506055,0.000000,0.901135,0.000000,1.387443,0.000000,0.776291,0.000000,0.603092,0.000000,0.608301,0.000000,0.480288,0.000000,0.776291,2.000000,0.603092,2.000000,0.280285,0.000000,0.280285,2.000000,0.214124,0.000000
0.120000,4.093902,1.000000,0.581470,0.000000,1.052495,0.000000,1.636042,0.000000,0.326616,0.000000,0.568875,0.000000,0.865348,0.000000,0.475691,0.000000,0.847067,0.000000,1.304197,0.000000,0.819944,0.000000,0.631820,0.000000,0.571803,1.000000,0.451471,1.000000,0.729713,0.000000,0.566907,0.000000,0.280116,0.000000,0.263468,0.000000,0.201277,0.000000
0.120000,3.999802,2.000000,0.581470,0.000000,1.052495,0.000000,1.636042,0.000000,0.326616,0.000000,0.568875,0.000000,0.865348,0.000000,0.475691,0.000000,0.847067,0.000000,1.304197,0.000000,0.819944,0.000000,0.631820,0.000000,0.819944,2.000000,0.631820,2.000000,0.729713,0.000000,0.566907,0.000000,0.280116,0.000000,0.263468,0.000000,0.201277,0.000000
0.130000,4.383893,1.000000,0.597333,0.000000,1.090249,0.000000,1.700099,0.000000,0.307019,0.000000,0.534743,0.000000,0.813427,0.000000,0.447150,0.000000,0.796243,0.000000,1.225945,0.000000,0.863271,0.000000,0.659773,0.000000,0.770747,0.000000,0.593911,0.000000,0.685931,0.000000,0.532892,0.000000,0.282292,0.000000,0.247660,1.000000,0.189200,0.000000
0.130000,4.382693,2.000000,0.597333,0.000000,1.090249,0.000000,1.700099,0.000000,0.307019,0.000000,0.534743,0.000000,0.813427,0.000000,0.447150,0.000000,0.796243,0.000000,1.225945,0.000000,0.863271,0.000000,0.659773,0.000000,0.770747,0.000000,0.593911,0.000000,0.685931,0.000000,0.532892,0.000000,0.282292,0.000000,0.282292,2.000000,0.189200,0.000000
0.140000,4.901147,1.000000,0.611280,0.000000,1.125087,0.000000,1.761253,0.000000,0.288598,1.000000,0.502658,1.000000,0.764621,1.000000,0.420321,0.000000,0.748469,0.000000,1.152388,0.000000,0.906179,0.000000,0.686906,0.000000,0.724503,0.000000,0.558276,0.000000,0.644775,0.000000,0.500919,0.000000,0.286578,0.000000,0.265354,1.000000,0.177848,0.000000
0.140000,3.415880,2.000000,0.611280,0.000000,1.125087,0.000000,1.761253,0.000000,0.611280,2.000000,1.125087,2.000000,1.761253,2.000000,0.420321,0.000000,0.748469,0.000000,1.152388,0.000000,0.906179,0.000000,0.686906,0.000000,0.724503,0.000000,0.558276,0.000000,0.644775,0.000000,0.500919,0.000000,0.286578,0.000000,0.286578,2.000000,0.177848,0.000000
0.150000,3.661648,1.000000,0.623738,0.000000,1.157351,0.000000,1.819645,0.000000,0.574603,0.000000,1.057582,0.000000,1.655578,0.000000,0.395102,1.000000,0.703560,1.000000,1.083245,1.000000,0.915465,0.000000,0.690766,0.000000,0.681032,0.000000,0.524779,0.000000,0.606088,0.000000,0.470864,0.000000,0.292757,0.000000,0.269383,0.000000,0.167177,0.000000
0.150000,2.861162,2.000000,0.623738,0.000000,1.157351,0.000000,1.819645,0.000000,0.574603,0.000000,1.057582,0.000000,1.655578,0.000000,0.623738,2.000000,1.157351,2.000000,1.819645,2.000000,0.915465,0.000000,0.690766,0.000000,0.681032,0.000000,0.524779,0.000000,0.606088,0.000000,0.470864,0.000000,0.292757,0.000000,0.269383,0.000000,0.167177,0.000000
0.160000,2.995376,1.000000,0.635247,0.000000,1.187426,0.000000,1.875404,0.000000,0.540127,0.000000,0.994127,0.000000,1.556243,0.000000,0.586314,1.000000,1.087910,1.000000,1.710467,1.000000,0.927946,0.000000,0.696867,0.000000,0.640170,0.000000,0.493293,0.000000,0.569723,1.000000,0.442612,1.000000,0.291521,0.000000,0.253220,0.000000,0.157147,0.000000
0.160000,2.762904,2.000000,0.635247,0.000000,1.187426,0.000000,1.875404,0.000000,0.540127,0.000000,0.994127,0.000000,1.556243,0.000000,0.635247,2.000000,1.187426,2.000000,1.875404,2.000000,0.927946,0.000000,0.696867,0.000000,0.640170,0.000000,0.493293,0.000000,0.927946,2.000000,0.696867,2.000000,0.291521,0.000000,0.253220,0.000000,0.157147,0.000000
0.170000,2.932930,1.000000,0.645868,0.000000,1.215444,0.000000,1.928640,0.000000,0.507719,0.000000,0.934479,0.000000,1.462869,0.000000,0.597132,0.000000,1.116180,0.000000,1.762879,0.000000,0.943231,0.000000,0.704877,0.000000,0.601760,0.000000,0.463695,0.000000,0.872269,0.000000,0.655055,0.000000,0.282064,0.000000,0.238027,0.000000,0.147718,1.000000
0.170000,2.914881,2.000000,0.645868,0.000000,1.215444,0.000000,1.928640,0.000000,0.507719,0.000000,0.934479,0.000000,1.462869,0.000000,0.597132,0.000000,1.116180,0.000000,1.762879,0.000000,0.943231,0.000000,0.704877,0.000000,0.601760,0.000000,0.463695,0.000000,0.872269,0.000000,0.655055,0.000000,0.282064,0.000000,0.238027,0.000000,0.282064,2.000000
0.180000,3.240082,1.000000,0.655660,0.000000,1.241527,0.000000,1.979465,0.000000,0.477256,1.000000,0.878410,1.000000,1.375096,1.000000,0.561304,1.000000,1.049210,1.000000,1.657107,1.000000,0.959620,0.000000,0.711809,0.000000,0.565655,1.000000,0.435873,1.000000,0.819933,0.000000,0.615752,0.000000,0.275853,0.000000,0.223745,0.000000,0.265140,0.000000
0.180000,2.329987,2.000000,0.655660,0.000000,1.241527,0.000000,1.979465,0.000000,0.655660,2.000000,1.241527,2.000000,1.979465,2.000000,0.655660,2.000000,1.241527,2.000000,1.979465,2.000000,0.959620,0.000000,0.711809,0.000000,0.959620,2.000000,0.711809,2.000000,0.819933,0.000000,0.615752,0.000000,0.275853,0.000000,0.223745,0.000000,0.265140,0.000000
0.190000,2.360862,1.000000,0.660738,0.000000,1.260275,0.000000,2.013403,0.000000,0.616321,0.000000,1.167036,0.000000,1.860697,0.000000,0.616321,0.000000,1.167036,0.000000,1.860697,0.000000,0.958407,0.000000,0.707098,0.000000,0.902043,0.000000,0.669101,0.000000,0.770737,0.000000,0.578807,0.000000,0.268776,0.000000,0.210320,1.000000,0.249232,0.000000
0.190000,2.357445,2.000000,0.660738,0.000000,1.260275,0.000000,2.013403,0.000000,0.616321,0.000000,1.167036,0.000000,1.860697,0.000000,0.616321,0.000000,1.167036,0.000000,1.860697,0.000000,0.958407,0.000000,0.707098,0.000000,0.902043,0.000000,0.669101,0.000000,0.770737,0.000000,0.578807,0.000000,0.268776,0.000000,0.268776,2.000000,0.249232,0.000000
0.200000,2.538416,0.000000,0.664573,0.000000,1.277708,0.000000,2.047034,0.000000,0.579341,0.000000,1.097013,0.000000,1.749055,0.000000,0.579341,0.000000,1.097013,0.000000,1.749055,0.000000,0.961453,0.000000,0.705643,0.000000,0.847920,0.000000,0.628955,0.000000,0.724493,0.000000,0.544079,0.000000,0.264745,0.000000,0.252649,0.000000,0.234278,0.000000
0.210000,2.851203,1.000000,0.668433,0.000000,1.294485,0.000000,2.080284,0.000000,0.544581,0.000000,1.031193,0.000000,1.644112,0.000000,0.544581,0.000000,1.031193,0.000000,1.644112,0.000000,0.968274,0.000000,0.707015,0.000000,0.797045,0.000000,0.591217,0.000000,0.681023,1.000000,0.511434,1.000000,0.263471,0.000000,0.237490,1.000000,0.220221,0.000000
0.210000,2.729763,2.000000,0.668433,0.000000,1.294485,0.000000,2.080284,0.000000,0.544581,0.000000,1.031193,0.000000,1.644112,0.000000,0.544581,0.000000,1.031193,0.000000,1.644112,0.000000,0.968274,0.000000,0.707015,0.000000,0.797045,0.000000,0.591217,0.000000,0.968274,2.000000,0.707015,2.000000,0.263471,0.000000,0.263471,2.000000,0.220221,0.000000
0.220000,3.112260,1.000000,0.671763,0.000000,1.310328,0.000000,2.113070,0.000000,0.511906,0.000000,0.969321,0.000000,1.545465,0.000000,0.511906,1.000000,0.969321,1.000000,1.545465,1.000000,0.978431,0.000000,0.710830,0.000000,0.749222,0.000000,0.555744,0.000000,0.910177,1.000000,0.664594,1.000000,0.257906,0.000000,0.247663,0.000000,0.207008,0.000000
0.220000,2.641449,2.000000,0.671763,0.000000,1.310328,0.000000,2.113070,0.000000,0.511906,0.000000,0.969321,0.000000,1.545465,0.000000,0.671763,2.000000,1.310328,2.000000,2.113070,2.000000,0.978431,0.000000,0.710830,0.000000,0.749222,0.000000,0.555744,0.000000,0.978431,2.000000,0.710830,2.000000,0.257906,0.000000,0.247663,0.000000,0.207008,0.000000
0.230000,2.922109,1.000000,0.675110,0.000000,1.325523,0.000000,2.145327,0.000000,0.481192,0.000000,0.911162,0.000000,1.452737,0.000000,0.631457,0.000000,1.231708,0.000000,1.986286,0.000000,0.991524,0.000000,0.716738,0.000000,0.704269,1.000000,0.522400,1.000000,0.919725,1.000000,0.668180,1.000000,0.247050,0.000000,0.232803,0.000000,0.194587,0.000000
0.230000,2.794312,2.000000,0.675110,0.000000,1.325523,0.000000,2.145327,0.000000,0.481192,0.000000,0.911162,0.000000,1.452737,0.000000,0.631457,0.000000,1.231708,0.000000,1.986286,0.000000,0.991524,0.000000,0.716738,0.000000,0.991524,2.000000,0.716738,2.000000,0.991524,2.000000,0.716738,2.000000,0.247050,0.000000,0.232803,0.000000,0.194587,0.000000
0.240000,3.129385,1.000000,0.675571,0.000000,1.336175,0.000000,2.166433,0.000000,0.452320,0.000000,0.856492,0.000000,1.365573,0.000000,0.593570,0.000000,1.157805,0.000000,1.867109,0.000000,1.007189,0.000000,0.724429,0.000000,0.932033,0.000000,0.673734,0.000000,0.932033,0.000000,0.673734,0.000000,0.237972,0.000000,0.218835,0.000000,0.182912,1.000000
0.240000,3.126353,2.000000,0.675571,0.000000,1.336175,0.000000,2.166433,0.000000,0.452320,0.000000,0.856492,0.000000,1.365573,0.000000,0.593570,0.000000,1.157805,0.000000,1.867109,0.000000,1.007189,0.000000,0.724429,0.000000,0.932033,0.000000,0.673734,0.000000,0.932033,0.000000,0.673734,0.000000,0.237972,0.000000,0.218835,0.000000,0.237972,2.000000
0.250000,3.567111,0.000000,0.676463,0.000000,1.346863,0.000000,2.188270,0.000000,0.425181,0.000000,0.805103,0.000000,1.283638,0.000000,0.557956,0.000000,1.088337,0.000000,1.755082,0.000000,1.024542,0.000000,0.732518,0.000000,0.876111,0.000000,0.633310,0.000000,0.876111,0.000000,0.633310,0.000000,0.232209,0.000000,0.205705,0.000000,0.223694,0.000000
0.260000,4.101708,1.000000,0.677709,0.000000,1.357502,0.000000,2.210655,0.000000,0.399670,1.000000,0.756796,1.000000,1.206620,1.000000,0.524478,0.000000,1.023037,0.000000,1.649777,0.000000,1.043912,0.000000,0.741989,0.000000,0.823544,0.000000,0.595311,0.000000,0.823544,1.000000,0.595311,1.000000,0.229451,0.000000,0.193363,0.000000,0.210272,0.000000
0.260000,2.585392,2.000000,0.677709,0.000000,1.357502,0.000000,2.210655,0.000000,0.677709,2.000000,1.357502,2.000000,2.210655,2.000000,0.524478,0.000000,1.023037,0.000000,1.649777,0.000000,1.043912,0.000000,0.741989,0.000000,0.823544,0.000000,0.595311,0.000000,1.043912,2.000000,0.741989,2.000000,0.229451,0.000000,0.193363,0.000000,0.210272,0.000000
0.270000,2.816302,0.000000,0.679241,0.000000,1.368020,0.000000,2.233429,0.000000,0.637047,0.000000,1.276052,0.000000,2.078016,0.000000,0.493010,0.000000,0.961655,0.000000,1.550790,0.000000,1.032117,0.000000,0.730550,0.000000,0.774131,0.000000,0.559593,0.000000,0.981278,0.000000,0.697470,0.000000,0.224274,0.000000,0.181761,0.000000,0.197656,0.000000
0.280000,3.163120,0.000000,0.681001,0.000000,1.378356,0.000000,2.256451,0.000000,0.598824,0.000000,1.199489,0.000000,1.953335,0.000000,0.463429,0.000000,0.903955,0.000000,1.457743,0.000000,1.025533,0.000000,0.723126,0.000000,0.727684,0.000000,0.526017,0.000000,0.922401,0.000000,0.655622,0.000000,0.222064,0.000000,0.170855,0.000000,0.185796,0.000000
0.290000,3.611025,0.000000,0.682935,0.000000,1.388460,0.000000,2.279596,0.000000,0.562894,0.000000,1.127520,0.000000,1.836135,0.000000,0.435623,0.000000,0.849718,0.000000,1.370278,0.000000,1.023603,0.000000,0.719220,0.000000,0.684023,0.000000,0.494456,0.000000,0.867057,0.000000,0.616285,0.000000,0.222537,0.000000,0.160604,0.000000,0.174649,0.000000
0.300000,4.146870,1.000000,0.685000,0.000000,1.398292,0.000000,2.302756,0.000000,0.529121,1.000000,1.059869,1.000000,1.725967,1.000000,0.409486,0.000000,0.798735,0.000000,1.288062,0.000000,1.025815,0.000000,0.718382,0.000000,0.642981,0.000000,0.464789,0.000000,0.815033,0.000000,0.579307,0.000000,0.225429,0.000000,0.150968,1.000000,0.164170,1.000000
0.300000,3.666058,2.000000,0.685000,0.000000,1.398292,0.000000,2.302756,0.000000,0.685000,2.000000,1.398292,2.000000,2.302756,2.000000,0.409486,0.000000,0.798735,0.000000,1.288062,0.000000,1.025815,0.000000,0.718382,0.000000,0.642981,0.000000,0.464789,0.000000,0.815033,0.000000,0.579307,0.000000,0.225429,0.000000,0.225429,2.000000,0.225429,2.000000
0.310000,4.010180,1.000000,0.685668,0.000000,1.407072,0.000000,2.325838,0.000000,0.643900,0.000000,1.314394,0.000000,2.164591,0.000000,0.384917,1.000000,0.750811,1.000000,1.210778,1.000000,1.012228,0.000000,0.706444,0.000000,0.604402,0.000000,0.436901,0.000000,0.766131,0.000000,0.544549,0.000000,0.230499,0.000000,0.211904,0.000000,0.211904,0.000000
0.310000,2.245692,2.000000,0.685668,0.000000,1.407072,0.000000,2.325838,0.000000,0.643900,0.000000,1.314394,0.000000,2.164591,0.000000,0.685668,2.000000,1.407072,2.000000,2.325838,2.000000,1.012228,0.000000,0.706444,0.000000,0.604402,0.000000,0.436901,0.000000,0.766131,0.000000,0.544549,0.000000,0.230499,0.000000,0.211904,0.000000,0.211904,0.000000
0.320000,2.409089,1.000000,0.686560,0.000000,1.415631,0.000000,2.348788,0.000000,0.605266,1.000000,1.235531,1.000000,2.034715,1.000000,0.644528,0.000000,1.322648,0.000000,2.186288,0.000000,1.004114,0.000000,0.698706,0.000000,0.568138,0.000000,0.410687,0.000000,0.720164,1.000000,0.511876,1.000000,0.224942,0.000000,0.199189,1.000000,0.199189,1.000000
0.320000,2.154542,2.000000,0.686560,0.000000,1.415631,0.000000,2.348788,0.000000,0.686560,2.000000,1.415631,2.000000,2.348788,2.000000,0.644528,0.000000,1.322648,0.000000,2.186288,0.000000,1.004114,0.000000,0.698706,0.000000,0.568138,0.000000,0.410687,0.000000,1.004114,2.000000,0.698706,2.000000,0.224942,0.000000,0.224942,2.000000,0.224942,2.000000
0.330000,2.276204,1.000000,0.687117,0.000000,1.423679,0.000000,2.371532,0.000000,0.645366,0.000000,1.330693,0.000000,2.207861,0.000000,0.605857,0.000000,1.243289,0.000000,2.055110,0.000000,0.990397,0.000000,0.687389,0.000000,0.534050,0.000000,0.386046,0.000000,0.943867,1.000000,0.656783,1.000000,0.215812,0.000000,0.211446,0.000000,0.211446,0.000000
0.330000,2.273102,2.000000,0.687117,0.000000,1.423679,0.000000,2.371532,0.000000,0.645366,0.000000,1.330693,0.000000,2.207861,0.000000,0.605857,0.000000,1.243289,0.000000,2.055110,0.000000,0.990397,0.000000,0.687389,0.000000,0.534050,0.000000,0.386046,0.000000,0.990397,2.000000,0.687389,2.000000,0.215812,0.000000,0.211446,0.000000,0.211446,0.000000
0.340000,2.534306,1.000000,0.687874,0.000000,1.431487,0.000000,2.394013,0.000000,0.606644,0.000000,1.250852,0.000000,2.075389,0.000000,0.569505,0.000000,1.168691,0.000000,1.931804,0.000000,0.982229,0.000000,0.680290,0.000000,0.502007,0.000000,0.362883,0.000000,0.930973,1.000000,0.646145,1.000000,0.208978,0.000000,0.198759,0.000000,0.198759,0.000000
0.340000,2.530513,2.000000,0.687874,0.000000,1.431487,0.000000,2.394013,0.000000,0.606644,0.000000,1.250852,0.000000,2.075389,0.000000,0.569505,0.000000,1.168691,0.000000,1.931804,0.000000,0.982229,0.000000,0.680290,0.000000,0.502007,0.000000,0.362883,0.000000,0.982229,2.000000,0.680290,2.000000,0.208978,0.000000,0.198759,0.000000,0.198759,0.000000
0.350000,2.909675,1.000000,0.688794,0.000000,1.439030,0.000000,2.416175,0.000000,0.570245,0.000000,1.175801,0.000000,1.950866,0.000000,0.535335,1.000000,1.098570,1.000000,1.815895,1.000000,0.979019,0.000000,0.676885,0.000000,0.471886,0.000000,0.341110,0.000000,0.923296,0.000000,0.639473,0.000000,0.204114,0.000000,0.186833,0.000000,0.186833,0.000000
0.350000,2.409877,2.000000,0.688794,0.000000,1.439030,0.000000,2.416175,0.000000,0.570245,0.000000,1.175801,0.000000,1.950866,0.000000,0.688794,2.000000,1.439030,2.000000,2.416175,2.000000,0.979019,0.000000,0.676885,0.000000,0.471886,0.000000,0.341110,0.000000,0.923296,0.000000,0.639473,0.000000,0.204114,0.000000,0.186833,0.000000,0.186833,0.000000
0.360000,2.692178,0.000000,0.689844,0.000000,1.446288,0.000000,2.437968,0.000000,0.536031,0.000000,1.105253,0.000000,1.833814,0.000000,0.647466,0.000000,1.352688,0.000000,2.271204,0.000000,0.980223,0.000000,0.676699,0.000000,0.443573,0.000000,0.320644,0.000000,0.867898,0.000000,0.601104,0.000000,0.195761,0.000000,0.175623,0.000000,0.175623,0.000000
0.370000,3.105139,1.000000,0.690997,0.000000,1.453249,0.000000,2.459352,0.000000,0.503869,0.000000,1.038937,0.000000,1.723785,0.000000,0.608618,0.000000,1.271527,0.000000,2.134932,0.000000,0.985350,0.000000,0.679304,0.000000,0.416959,1.000000,0.301405,1.000000,0.815824,1.000000,0.565038,1.000000,0.190753,0.000000,0.165086,0.000000,0.165086,0.000000
0.370000,2.597468,2.000000,0.690997,0.000000,1.453249,0.000000,2.459352,0.000000,0.503869,0.000000,1.038937,0.000000,1.723785,0.000000,0.608618,0.000000,1.271527,0.000000,2.134932,0.000000,0.985350,0.000000,0.679304,0.000000,0.985350,2.000000,0.679304,2.000000,0.985350,2.000000,0.679304,2.000000,0.190753,0.000000,0.165086,0.000000,0.165086,0.000000
0.380000,2.991728,1.000000,0.686543,0.000000,1.452342,0.000000,2.459463,0.000000,0.473637,0.000000,0.976601,0.000000,1.620358,0.000000,0.572101,0.000000,1.195235,0.000000,2.006836,0.000000,0.993946,0.000000,0.684313,0.000000,0.926229,0.000000,0.638546,0.000000,0.926229,0.000000,0.638546,0.000000,0.184796,0.000000,0.155181,1.000000,0.155181,0.000000
0.380000,2.990851,2.000000,0.686543,0.000000,1.452342,0.000000,2.459463,0.000000,0.473637,0.000000,0.976601,0.000000,1.620358,0.000000,0.572101,0.000000,1.195235,0.000000,2.006836,0.000000,0.993946,0.000000,0.684313,0.000000,0.926229,0.000000,0.638546,0.000000,0.926229,0.000000,0.638546,0.000000,0.184796,0.000000,0.184796,2.000000,0.155181,0.000000
0.390000,3.471728,1.000000,0.682482,0.000000,1.452186,0.000000,2.461810,0.000000,0.445219,0.000000,0.918005,0.000000,1.523137,0.000000,0.537775,1.000000,1.123521,1.000000,1.886426,1.000000,1.005603,0.000000,0.691379,0.000000,0.870655,0.000000,0.600233,0.000000,0.870655,0.000000,0.600233,0.000000,0.181976,0.000000,0.173708,0.000000,0.145870,0.000000
0.390000,3.011700,2.000000,0.682482,0.000000,1.452186,0.000000,2.461810,0.000000,0.445219,0.000000,0.918005,0.000000,1.523137,0.000000,0.682482,2.000000,1.452186,2.000000,2.461810,2.000000,1.005603,0.000000,0.691379,0.000000,0.870655,0.000000,0.600233,0.000000,0.870655,0.000000,0.600233,0.000000,0.181976,0.000000,0.173708,0.000000,0.145870,0.000000
0.400000,3.392303,1.000000,0.679340,0.000000,1.452949,0.000000,2.466111,0.000000,0.418505,0.000000,0.862925,0.000000,1.431748,0.000000,0.641533,0.000000,1.365055,0.000000,2.314102,0.000000,1.019947,0.000000,0.700190,0.000000,0.818416,0.000000,0.564219,0.000000,0.818416,1.000000,0.564219,1.000000,0.175814,0.000000,0.163285,1.000000,0.137118,0.000000
0.400000,3.333043,2.000000,0.679340,0.000000,1.452949,0.000000,2.466111,0.000000,0.418505,0.000000,0.862925,0.000000,1.431748,0.000000,0.641533,0.000000,1.365055,0.000000,2.314102,0.000000,1.019947,0.000000,0.700190,0.000000,0.818416,0.000000,0.564219,0.000000,1.019947,2.000000,0.700190,2.000000,0.175814,0.000000,0.175814,2.000000,0.137118,0.000000
0.410000,3.775855,1.000000,0.676746,0.000000,1.454350,0.000000,2.472097,0.000000,0.393395,0.000000,0.811149,0.000000,1.345843,0.000000,0.603041,1.000000,1.283152,1.000000,2.175256,1.000000,1.036636,0.000000,0.710463,0.000000,0.769311,0.000000,0.530366,0.000000,0.958750,1.000000,0.658178,1.000000,0.168097,0.000000,0.165266,0.000000,0.128891,0.000000
0.410000,3.644198,2.000000,0.676746,0.000000,1.454350,0.000000,2.472097,0.000000,0.393395,0.000000,0.811149,0.000000,1.345843,0.000000,0.676746,2.000000,1.454350,2.000000,2.472097,2.000000,1.036636,0.000000,0.710463,0.000000,0.769311,0.000000,0.530366,0.000000,1.036636,2.000000,0.710463,2.000000,0.168097,0.000000,0.165266,0.000000,0.128891,0.000000
0.420000,4.055559,1.000000,0.674869,0.000000,1.456396,0.000000,2.479534,0.000000,0.369791,0.000000,0.762480,0.000000,1.265093,0.000000,0.636141,0.000000,1.367089,0.000000,2.323772,0.000000,1.055363,0.000000,0.721948,0.000000,0.723152,0.000000,0.498544,0.000000,0.974438,0.000000,0.667835,0.000000,0.158720,0.000000,0.155350,1.000000,0.121157,1.000000
0.420000,4.054136,2.000000,0.674869,0.000000,1.456396,0.000000,2.479534,0.000000,0.369791,0.000000,0.762480,0.000000,1.265093,0.000000,0.636141,0.000000,1.367089,0.000000,2.323772,0.000000,1.055363,0.000000,0.721948,0.000000,0.723152,0.000000,0.498544,0.000000,0.974438,0.000000,0.667835,0.000000,0.158720,0.000000,0.158720,2.000000,0.158720,2.000000
0.430000,4.566396,1.000000,0.673545,0.000000,1.458930,0.000000,2.488205,0.000000,0.347604,1.000000,0.716731,1.000000,1.189187,1.000000,0.597972,0.000000,1.285064,0.000000,2.184345,0.000000,1.075472,0.000000,0.733668,0.000000,0.679763,0.000000,0.468631,0.000000,0.915972,0.000000,0.627765,0.000000,0.152876,0.000000,0.149196,0.000000,0.149196,1.000000
0.430000,2.221838,2.000000,0.673545,0.000000,1.458930,0.000000,2.488205,0.000000,0.673545,2.000000,1.458930,2.000000,2.488205,2.000000,0.597972,0.000000,1.285064,0.000000,2.184345,0.000000,1.075472,0.000000,0.733668,0.000000,0.679763,0.000000,0.468631,0.000000,0.915972,0.000000,0.627765,0.000000,0.152876,0.000000,0.149196,0.000000,0.152876,2.000000
0.440000,2.400953,1.000000,0.672761,0.000000,1.461884,0.000000,2.497920,0.000000,0.633133,1.000000,1.371394,1.000000,2.338913,1.000000,0.562094,0.000000,1.207960,0.000000,2.053285,0.000000,1.054869,0.000000,0.718357,0.000000,0.638977,1.000000,0.440513,1.000000,0.861014,1.000000,0.590099,1.000000,0.150236,0.000000,0.140245,0.000000,0.143703,1.000000
0.440000,2.061674,2.000000,0.672761,0.000000,1.461884,0.000000,2.497920,0.000000,0.672761,2.000000,1.461884,2.000000,2.497920,2.000000,0.562094,0.000000,1.207960,0.000000,2.053285,0.000000,1.054869,0.000000,0.718357,0.000000,1.054869,2.000000,0.718357,2.000000,1.054869,2.000000,0.718357,2.000000,0.150236,0.000000,0.140245,0.000000,0.150236,2.000000
0.450000,2.235584,1.000000,0.668281,0.000000,1.459606,0.000000,2.493250,0.000000,0.632396,0.000000,1.374171,0.000000,2.348045,0.000000,0.528368,0.000000,1.135482,0.000000,1.930087,0.000000,1.035140,0.000000,0.704120,0.000000,0.991577,1.000000,0.675256,1.000000,0.991577,0.000000,0.675256,0.000000,0.145989,0.000000,0.131830,1.000000,0.141222,1.000000
0.450000,2.232630,2.000000,0.668281,0.000000,1.459606,0.000000,2.493250,0.000000,0.632396,0.000000,1.374171,0.000000,2.348045,0.000000,0.528368,0.000000,1.135482,0.000000,1.930087,0.000000,1.035140,0.000000,0.704120,0.000000,1.035140,2.000000,0.704120,2.000000,0.991577,0.000000,0.675256,0.000000,0.145989,0.000000,0.145989,2.000000,0.145989,2.000000
0.460000,2.504592,1.000000,0.664153,0.000000,1.457853,0.000000,2.489684,0.000000,0.594452,1.000000,1.291721,1.000000,2.207162,1.000000,0.496666,1.000000,1.067354,1.000000,1.814282,1.000000,1.021427,0.000000,0.694328,0.000000,0.973032,0.000000,0.661873,0.000000,0.932083,0.000000,0.634740,0.000000,0.144806,0.000000,0.137230,0.000000,0.137230,0.000000
0.460000,1.755605,2.000000,0.664153,0.000000,1.457853,0.000000,2.489684,0.000000,0.664153,2.000000,1.457853,2.000000,2.489684,2.000000,0.664153,2.000000,1.457853,2.000000,2.489684,2.000000,1.021427,0.000000,0.694328,0.000000,0.973032,0.000000,0.661873,0.000000,0.932083,0.000000,0.634740,0.000000,0.144806,0.000000,0.137230,0.000000,0.137230,0.000000
0.470000,1.810968,1.000000,0.661059,0.000000,1.457274,0.000000,2.488695,0.000000,0.624304,0.000000,1.370382,0.000000,2.340303,0.000000,0.624304,0.000000,1.370382,0.000000,2.340303,0.000000,1.003979,0.000000,0.682384,0.000000,0.914650,0.000000,0.622161,0.000000,0.876158,0.000000,0.596656,0.000000,0.139137,0.000000,0.128996,1.000000,0.128996,1.000000
0.470000,1.810762,2.000000,0.661059,0.000000,1.457274,0.000000,2.488695,0.000000,0.624304,0.000000,1.370382,0.000000,2.340303,0.000000,0.624304,0.000000,1.370382,0.000000,2.340303,0.000000,1.003979,0.000000,0.682384,0.000000,0.914650,0.000000,0.622161,0.000000,0.876158,0.000000,0.596656,0.000000,0.139137,0.000000,0.139137,2.000000,0.139137,2.000000
0.480000,1.998441,1.000000,0.658655,0.000000,1.457581,0.000000,2.489956,0.000000,0.586846,1.000000,1.288159,1.000000,2.199885,1.000000,0.586846,1.000000,1.288159,1.000000,2.199885,1.000000,0.992328,0.000000,0.674592,0.000000,0.859771,1.000000,0.584831,1.000000,0.823588,0.000000,0.560857,0.000000,0.136687,0.000000,0.130789,0.000000,0.130789,0.000000
0.480000,1.736809,2.000000,0.658655,0.000000,1.457581,0.000000,2.489956,0.000000,0.658655,2.000000,1.457581,2.000000,2.489956,2.000000,0.658655,2.000000,1.457581,2.000000,2.489956,2.000000,0.992328,0.000000,0.674592,0.000000,0.992328,2.000000,0.674592,2.000000,0.823588,0.000000,0.560857,0.000000,0.136687,0.000000,0.130789,0.000000,0.130789,0.000000
0.490000,1.797663,1.000000,0.655718,0.000000,1.456930,0.000000,2.488305,0.000000,0.619135,1.000000,1.370126,1.000000,2.340559,1.000000,0.619135,1.000000,1.370126,1.000000,2.340559,1.000000,0.976550,0.000000,0.664349,0.000000,0.932789,0.000000,0.634117,0.000000,0.774173,0.000000,0.527205,0.000000,0.134017,0.000000,0.122941,1.000000,0.122941,1.000000
0.490000,1.736014,2.000000,0.655718,0.000000,1.456930,0.000000,2.488305,0.000000,0.655718,2.000000,1.456930,2.000000,2.488305,2.000000,0.655718,2.000000,1.456930,2.000000,2.488305,2.000000,0.976550,0.000000,0.664349,0.000000,0.932789,0.000000,0.634117,0.000000,0.774173,0.000000,0.527205,0.000000,0.134017,0.000000,0.134017,2.000000,0.134017,2.000000
0.500000,1.805686,1.000000,0.653459,0.000000,1.457180,0.000000,2.488986,0.000000,0.616375,0.000000,1.369514,0.000000,2.339007,0.000000,0.616375,0.000000,1.369514,0.000000,2.339007,0.000000,0.961655,0.000000,0.654899,0.000000,0.876821,0.000000,0.596070,0.000000,0.727723,0.000000,0.495573,0.000000,0.132687,0.000000,0.125976,1.000000,0.125976,0.000000
0.500000,1.805641,2.000000,0.653459,0.000000,1.457180,0.000000,2.488986,0.000000,0.616375,0.000000,1.369514,0.000000,2.339007,0.000000,0.616375,0.000000,1.369514,0.000000,2.339007,0.000000,0.961655,0.000000,0.654899,0.000000,0.876821,0.000000,0.596070,0.000000,0.727723,0.000000,0.495573,0.000000,0.132687,0.000000,0.132687,2.000000,0.125976,0.000000


==> src/figures/figure.lyapunov-function-evolution/l26a-6/dgd_stats_data.csv <==
% Simulation Data for Lyapunov Function Analysis
% --- Simulation Parameters ---
% partitions: [3 2 1]
% d: 6, n: 3
% N (samples): 100
% Q: [4, 2, 1, 1, 0, 2;2, 5, 2, 0, 2, 1;1, 2, 6, 3, 1, 0;1, 0, 3, 4, 2, 1;0, 2, 1, 2, 5, 2;2, 1, 0, 1, 2, 4]
% q: [-9 -15 -22 -12 -10 -5]
% y_star: [1 1 3 0 1 0]
% lambda (matrix form): [0 26 26;26 0 26;26 26 0]
% a (matrix form): [0 -6 -6;-6 0 -6;-6 -6 0]
% T: 30, dt: 0.01
% rng_type: twister, rng_seed: 0
% --- Column Data (Statistics on clean time grid) ---
time, mean, ci_lower, ci_upper, pi_lower, pi_upper
0.000000, 12.000000, 12.000000, 12.000000, 12.000000, 12.000000
0.010000, 10.266933, 10.257328, 10.276538, 10.170405, 10.363461
0.020000, 9.004861, 8.966829, 9.042893, 8.622646, 9.387076
0.030000, 8.073012, 7.993544, 8.152481, 7.274364, 8.871661
0.040000, 7.343279, 7.225375, 7.461184, 6.158351, 8.528208
0.050000, 6.798660, 6.641135, 6.956186, 5.215550, 8.381771
0.060000, 6.326979, 6.118727, 6.535230, 4.234075, 8.419883
0.070000, 5.803667, 5.572859, 6.034474, 3.484078, 8.123255
0.080000, 5.450282, 5.190591, 5.709973, 2.840419, 8.060145
0.090000, 5.156852, 4.888938, 5.424765, 2.464356, 7.849348
0.100000, 4.949841, 4.641965, 5.257718, 1.855723, 8.043959
0.110000, 4.703378, 4.390404, 5.016353, 1.558021, 7.848736
0.120000, 4.532868, 4.199849, 4.865887, 1.186066, 7.879670
0.130000, 4.393080, 4.059041, 4.727119, 1.036033, 7.750127
0.140000, 4.244990, 3.902029, 4.587951, 0.798274, 7.691705
0.150000, 4.122596, 3.756005, 4.489187, 0.438404, 7.806788
0.160000, 3.990299, 3.629476, 4.351123, 0.364065, 7.616534
0.170000, 3.944759, 3.558816, 4.330703, 0.066072, 7.823447
0.180000, 3.844424, 3.433918, 4.254929, -0.281107, 7.969954
0.190000, 3.627916, 3.260892, 3.994941, -0.060634, 7.316466
0.200000, 3.465763, 3.153031, 3.778494, 0.322848, 6.608677
0.210000, 3.455004, 3.126893, 3.783114, 0.157535, 6.752472
0.220000, 3.342801, 3.051926, 3.633675, 0.419549, 6.266053
0.230000, 3.309906, 3.015411, 3.604400, 0.350272, 6.269540
0.240000, 3.135047, 2.893253, 3.376841, 0.705051, 5.565043
0.250000, 3.110191, 2.859911, 3.360471, 0.594911, 5.625472
0.260000, 3.142868, 2.884944, 3.400791, 0.550768, 5.734967
0.270000, 3.216005, 2.940785, 3.491225, 0.450077, 5.981932
0.280000, 3.152448, 2.882623, 3.422272, 0.440745, 5.864150
0.290000, 3.154521, 2.913319, 3.395722, 0.730477, 5.578564
0.300000, 3.100641, 2.873617, 3.327665, 0.819080, 5.382201
0.310000, 2.979784, 2.770652, 3.188916, 0.878036, 5.081532
0.320000, 3.008099, 2.778542, 3.237655, 0.701083, 5.315115
0.330000, 2.947486, 2.717804, 3.177168, 0.639212, 5.255761
0.340000, 2.964028, 2.733718, 3.194338, 0.649438, 5.278618
0.350000, 2.977264, 2.742223, 3.212306, 0.615126, 5.339402
0.360000, 2.994982, 2.761119, 3.228845, 0.644688, 5.345275
0.370000, 2.978253, 2.740682, 3.215825, 0.590689, 5.365817
0.380000, 2.994716, 2.742714, 3.246718, 0.462129, 5.527303
0.390000, 2.985500, 2.730114, 3.240886, 0.418899, 5.552101
0.400000, 2.883703, 2.656474, 3.110931, 0.600085, 5.167320
0.410000, 2.905970, 2.677405, 3.134535, 0.608919, 5.203021
0.420000, 2.927122, 2.688882, 3.165362, 0.532840, 5.321404
0.430000, 2.847977, 2.601329, 3.094624, 0.369200, 5.326753
0.440000, 2.918123, 2.658817, 3.177429, 0.312130, 5.524116
0.450000, 2.832565, 2.604994, 3.060135, 0.545510, 5.119620
0.460000, 2.782364, 2.552940, 3.011788, 0.476683, 5.088045
0.470000, 2.763318, 2.524713, 3.001924, 0.365366, 5.161271
0.480000, 2.630250, 2.401898, 2.858602, 0.335339, 4.925160
0.490000, 2.573827, 2.354753, 2.792901, 0.372161, 4.775493
0.500000, 2.523299, 2.332317, 2.714281, 0.603951, 4.442646
0.510000, 2.622353, 2.413159, 2.831546, 0.519984, 4.724722
0.520000, 2.696864, 2.466783, 2.926944, 0.384585, 5.009142
0.530000, 2.693418, 2.464592, 2.922245, 0.393741, 4.993096
0.540000, 2.708119, 2.477126, 2.939112, 0.386669, 5.029569
0.550000, 2.629055, 2.424732, 2.833378, 0.575633, 4.682477
0.560000, 2.600235, 2.419323, 2.781147, 0.782093, 4.418378
0.570000, 2.563676, 2.396143, 2.731210, 0.879987, 4.247366
0.580000, 2.496534, 2.320093, 2.672975, 0.723327, 4.269742
0.590000, 2.539631, 2.354365, 2.724897, 0.677732, 4.401530
0.600000, 2.491185, 2.293624, 2.688747, 0.505718, 4.476653
0.610000, 2.452085, 2.262072, 2.642098, 0.542482, 4.361688
0.620000, 2.431652, 2.268034, 2.595270, 0.787315, 4.075989
0.630000, 2.400457, 2.246389, 2.554524, 0.852098, 3.948816
0.640000, 2.382073, 2.224683, 2.539462, 0.800330, 3.963816
0.650000, 2.408398, 2.240043, 2.576752, 0.716457, 4.100338
0.660000, 2.476037, 2.282693, 2.669380, 0.532961, 4.419112
0.670000, 2.496785, 2.291034, 2.702537, 0.429008, 4.564563
0.680000, 2.488085, 2.271185, 2.704984, 0.308273, 4.667896
0.690000, 2.532836, 2.321047, 2.744625, 0.404382, 4.661290
0.700000, 2.522307, 2.304817, 2.739796, 0.336563, 4.708050
0.710000, 2.562555, 2.324393, 2.800717, 0.169053, 4.956057
0.720000, 2.545978, 2.344194, 2.747763, 0.518067, 4.573890
0.730000, 2.583987, 2.384560, 2.783414, 0.579771, 4.588204
0.740000, 2.616009, 2.432109, 2.799909, 0.767839, 4.464179
0.750000, 2.655367, 2.453566, 2.857167, 0.627296, 4.683437
0.760000, 2.540440, 2.334904, 2.745976, 0.474826, 4.606054
0.770000, 2.608617, 2.379262, 2.837972, 0.303628, 4.913606
0.780000, 2.535633, 2.283218, 2.788047, -0.001106, 5.072371
0.790000, 2.377920, 2.173695, 2.582146, 0.325483, 4.430358
0.800000, 2.397488, 2.207847, 2.587130, 0.491616, 4.303361
0.810000, 2.352395, 2.183145, 2.521645, 0.651453, 4.053337
0.820000, 2.354345, 2.192836, 2.515854, 0.731198, 3.977492
0.830000, 2.482249, 2.301168, 2.663329, 0.662411, 4.302086
0.840000, 2.518410, 2.317941, 2.718880, 0.503716, 4.533104
0.850000, 2.480679, 2.295682, 2.665675, 0.621486, 4.339872
0.860000, 2.467293, 2.281171, 2.653416, 0.596789, 4.337798
0.870000, 2.484991, 2.282425, 2.687558, 0.449223, 4.520759
0.880000, 2.504894, 2.293977, 2.715812, 0.385196, 4.624593
0.890000, 2.476303, 2.268068, 2.684538, 0.383567, 4.569040
0.900000, 2.445771, 2.228335, 2.663208, 0.260558, 4.630985
0.910000, 2.495028, 2.258488, 2.731569, 0.117829, 4.872228
0.920000, 2.452694, 2.202663, 2.702726, -0.060090, 4.965478
0.930000, 2.433536, 2.233342, 2.633730, 0.421614, 4.445459
0.940000, 2.406727, 2.204551, 2.608904, 0.374877, 4.438578
0.950000, 2.487412, 2.270757, 2.704067, 0.310053, 4.664771
0.960000, 2.472078, 2.283627, 2.660530, 0.578165, 4.365992
0.970000, 2.467642, 2.275593, 2.659690, 0.537581, 4.397703
0.980000, 2.464567, 2.257933, 2.671201, 0.387918, 4.541215
0.990000, 2.421397, 2.223783, 2.619012, 0.435398, 4.407396
1.000000, 2.425476, 2.214982, 2.635971, 0.310030, 4.540923
1.010000, 2.396221, 2.196455, 2.595987, 0.388598, 4.403844
1.020000, 2.347943, 2.140425, 2.555460, 0.262419, 4.433467
1.030000, 2.349301, 2.144765, 2.553836, 0.293742, 4.404860
1.040000, 2.401240, 2.190622, 2.611858, 0.284556, 4.517924
1.050000, 2.402266, 2.181778, 2.622755, 0.186380, 4.618153
1.060000, 2.332628, 2.146179, 2.519077, 0.458836, 4.206420
1.070000, 2.388083, 2.214559, 2.561606, 0.644194, 4.131971
1.080000, 2.475625, 2.284511, 2.666739, 0.554952, 4.396297
1.090000, 2.436912, 2.232291, 2.641533, 0.380499, 4.493325
1.100000, 2.538362, 2.327631, 2.749093, 0.420542, 4.656183
1.110000, 2.479211, 2.273779, 2.684643, 0.414644, 4.543777
1.120000, 2.367842, 2.172932, 2.562752, 0.409023, 4.326661
1.130000, 2.344168, 2.148533, 2.539804, 0.378057, 4.310280
1.140000, 2.355956, 2.160395, 2.551518, 0.390584, 4.321329
1.150000, 2.321544, 2.140806, 2.502281, 0.505155, 4.137933
1.160000, 2.364928, 2.184686, 2.545170, 0.553519, 4.176338
1.170000, 2.372134, 2.184905, 2.559363, 0.490505, 4.253763
1.180000, 2.346812, 2.150121, 2.543504, 0.370086, 4.323539
1.190000, 2.274969, 2.071462, 2.478475, 0.229755, 4.320182
1.200000, 2.231992, 2.068491, 2.395492, 0.588835, 3.875148
1.210000, 2.306199, 2.129757, 2.482641, 0.532977, 4.079421
1.220000, 2.431659, 2.239415, 2.623902, 0.499636, 4.363681
1.230000, 2.577040, 2.358629, 2.795450, 0.382040, 4.772040
1.240000, 2.509922, 2.312115, 2.707729, 0.521987, 4.497856
1.250000, 2.479614, 2.292845, 2.666383, 0.602610, 4.356618
1.260000, 2.507170, 2.300330, 2.714010, 0.428452, 4.585888
1.270000, 2.449184, 2.235787, 2.662582, 0.304566, 4.593803
1.280000, 2.422690, 2.204277, 2.641103, 0.227670, 4.617710
1.290000, 2.460152, 2.227698, 2.692607, 0.124011, 4.796294
1.300000, 2.484208, 2.255768, 2.712649, 0.188412, 4.780005
1.310000, 2.543928, 2.297684, 2.790171, 0.069214, 5.018642
1.320000, 2.594179, 2.315638, 2.872720, -0.205125, 5.393483
1.330000, 2.615593, 2.332963, 2.898223, -0.224803, 5.455990
1.340000, 2.450885, 2.213850, 2.687919, 0.068721, 4.833049
1.350000, 2.485304, 2.239561, 2.731047, 0.015617, 4.954990
1.360000, 2.362907, 2.182825, 2.542988, 0.553107, 4.172706
1.370000, 2.312671, 2.132782, 2.492560, 0.504811, 4.120532
1.380000, 2.290981, 2.111846, 2.470117, 0.490690, 4.091273
1.390000, 2.237778, 2.074771, 2.400785, 0.599576, 3.875980
1.400000, 2.199934, 2.039752, 2.360116, 0.590125, 3.809744
1.410000, 2.227687, 2.063619, 2.391756, 0.578821, 3.876554
1.420000, 2.176934, 2.030124, 2.323744, 0.701510, 3.652358
1.430000, 2.253130, 2.081477, 2.424782, 0.528039, 3.978220
1.440000, 2.321874, 2.136382, 2.507366, 0.457702, 4.186046
1.450000, 2.250901, 2.068354, 2.433447, 0.416329, 4.085472
1.460000, 2.288802, 2.095649, 2.481955, 0.347641, 4.229962
1.470000, 2.340577, 2.121820, 2.559334, 0.142096, 4.539057
1.480000, 2.317324, 2.095813, 2.538835, 0.091166, 4.543482
1.490000, 2.257513, 2.041277, 2.473749, 0.084366, 4.430660
1.500000, 2.323925, 2.132612, 2.515237, 0.401259, 4.246591
1.510000, 2.295484, 2.110526, 2.480442, 0.436680, 4.154287
1.520000, 2.385960, 2.185497, 2.586422, 0.371337, 4.400582
1.530000, 2.410548, 2.194585, 2.626511, 0.240146, 4.580949
1.540000, 2.424184, 2.189841, 2.658527, 0.069069, 4.779299
1.550000, 2.467453, 2.226038, 2.708868, 0.041266, 4.893640
1.560000, 2.470077, 2.245325, 2.694829, 0.211350, 4.728805
1.570000, 2.446640, 2.244305, 2.648974, 0.413201, 4.480079
1.580000, 2.457420, 2.256135, 2.658705, 0.434530, 4.480311
1.590000, 2.336325, 2.133454, 2.539196, 0.297497, 4.375153
1.600000, 2.298666, 2.094223, 2.503109, 0.244039, 4.353292
1.610000, 2.290618, 2.098280, 2.482955, 0.357653, 4.223583
1.620000, 2.392713, 2.186648, 2.598777, 0.321789, 4.463636
1.630000, 2.355172, 2.164147, 2.546196, 0.435401, 4.274943
1.640000, 2.486490, 2.275905, 2.697074, 0.370140, 4.602840
1.650000, 2.500842, 2.285249, 2.716434, 0.334162, 4.667521
1.660000, 2.497395, 2.280424, 2.714366, 0.316866, 4.677925
1.670000, 2.511339, 2.280721, 2.741958, 0.193650, 4.829029
1.680000, 2.491101, 2.253905, 2.728296, 0.107312, 4.874889
1.690000, 2.451632, 2.220556, 2.682709, 0.129342, 4.773923
1.700000, 2.479422, 2.244392, 2.714453, 0.117393, 4.841452
1.710000, 2.471485, 2.242366, 2.700604, 0.168868, 4.774102
1.720000, 2.532202, 2.300596, 2.763808, 0.204592, 4.859812
1.730000, 2.549641, 2.314286, 2.784995, 0.184357, 4.914925
1.740000, 2.569081, 2.329581, 2.808580, 0.162141, 4.976021
1.750000, 2.405479, 2.162255, 2.648704, -0.038900, 4.849858
1.760000, 2.296288, 2.061552, 2.531024, -0.062784, 4.655360
1.770000, 2.356269, 2.101663, 2.610874, -0.202484, 4.915022
1.780000, 2.303960, 2.081841, 2.526078, 0.071698, 4.536221
1.790000, 2.274424, 2.053514, 2.495334, 0.054306, 4.494542
1.800000, 2.373320, 2.132568, 2.614072, -0.046208, 4.792847
1.810000, 2.489952, 2.221804, 2.758099, -0.204901, 5.184804
1.820000, 2.489626, 2.214677, 2.764575, -0.273579, 5.252831
1.830000, 2.581528, 2.307408, 2.855647, -0.173338, 5.336394
1.840000, 2.549131, 2.268354, 2.829908, -0.272646, 5.370908
1.850000, 2.633622, 2.331407, 2.935838, -0.403605, 5.670850
1.860000, 2.528308, 2.257801, 2.798815, -0.190255, 5.246872
1.870000, 2.533064, 2.251145, 2.814982, -0.300183, 5.366310
1.880000, 2.448927, 2.181616, 2.716238, -0.237513, 5.135367
1.890000, 2.530801, 2.247492, 2.814109, -0.316413, 5.378015
1.900000, 2.443810, 2.163724, 2.723896, -0.371020, 5.258640
1.910000, 2.557027, 2.260637, 2.853417, -0.421653, 5.535707
1.920000, 2.535315, 2.238738, 2.831893, -0.445252, 5.515883
1.930000, 2.521101, 2.211520, 2.830682, -0.590147, 5.632350
1.940000, 2.531389, 2.214815, 2.847963, -0.650143, 5.712921
1.950000, 2.342644, 2.062273, 2.623015, -0.475047, 5.160335
1.960000, 2.343280, 2.060217, 2.626343, -0.501466, 5.188025
1.970000, 2.308639, 2.091602, 2.525676, 0.127440, 4.489838
1.980000, 2.300765, 2.068152, 2.533378, -0.036967, 4.638498
1.990000, 2.147435, 1.956562, 2.338308, 0.229184, 4.065687
2.000000, 2.089713, 1.930237, 2.249189, 0.486997, 3.692429
2.010000, 2.225222, 2.042597, 2.407848, 0.389856, 4.060589
2.020000, 2.201898, 2.011356, 2.392439, 0.286982, 4.116813
2.030000, 2.249208, 2.051455, 2.446961, 0.261813, 4.236604
2.040000, 2.276406, 2.081748, 2.471063, 0.320121, 4.232691
2.050000, 2.243156, 2.060787, 2.425526, 0.410367, 4.075946
2.060000, 2.350909, 2.142204, 2.559614, 0.253449, 4.448368
2.070000, 2.301092, 2.090310, 2.511874, 0.182760, 4.419424
2.080000, 2.324945, 2.114017, 2.535873, 0.205140, 4.444750
2.090000, 2.334808, 2.126235, 2.543381, 0.238678, 4.430938
2.100000, 2.379115, 2.162894, 2.595335, 0.206125, 4.552104
2.110000, 2.380667, 2.145643, 2.615691, 0.018702, 4.742632
2.120000, 2.362670, 2.161784, 2.563555, 0.343795, 4.381545
2.130000, 2.345645, 2.152006, 2.539284, 0.399599, 4.291691
2.140000, 2.316568, 2.102956, 2.530180, 0.169794, 4.463342
2.150000, 2.312249, 2.082195, 2.542303, 0.000232, 4.624265
2.160000, 2.215510, 2.020230, 2.410789, 0.252971, 4.178048
2.170000, 2.175568, 1.985962, 2.365174, 0.270053, 4.081083
2.180000, 2.175747, 2.005032, 2.346462, 0.460082, 3.891412
2.190000, 2.147315, 1.989095, 2.305534, 0.557227, 3.737402
2.200000, 2.197915, 2.032374, 2.363455, 0.534255, 3.861574
2.210000, 2.141114, 1.989340, 2.292888, 0.615804, 3.666424
2.220000, 2.121129, 1.977208, 2.265049, 0.674748, 3.567510
2.230000, 2.224482, 2.058891, 2.390074, 0.560308, 3.888656
2.240000, 2.236322, 2.060596, 2.412049, 0.470295, 4.002349
2.250000, 2.256775, 2.078021, 2.435529, 0.460322, 4.053228
2.260000, 2.259547, 2.080369, 2.438725, 0.458828, 4.060266
2.270000, 2.228897, 2.037094, 2.420699, 0.301305, 4.156488
2.280000, 2.290190, 2.095117, 2.485262, 0.329733, 4.250646
2.290000, 2.283157, 2.086933, 2.479380, 0.311136, 4.255177
2.300000, 2.278814, 2.069065, 2.488562, 0.170868, 4.386759
2.310000, 2.237936, 2.025607, 2.450265, 0.104053, 4.371818
2.320000, 2.253493, 2.025594, 2.481392, -0.036864, 4.543851
2.330000, 2.154312, 1.949633, 2.358990, 0.097314, 4.211309
2.340000, 2.167047, 1.968415, 2.365679, 0.170820, 4.163273
2.350000, 2.140841, 1.942822, 2.338861, 0.150773, 4.130910
2.360000, 2.255680, 2.036078, 2.475282, 0.048703, 4.462657
2.370000, 2.172838, 1.986303, 2.359373, 0.298187, 4.047489
2.380000, 2.123451, 1.935996, 2.310905, 0.239558, 4.007343
2.390000, 2.102448, 1.916608, 2.288289, 0.234776, 3.970121
2.400000, 2.033519, 1.883202, 2.183835, 0.522858, 3.544179
2.410000, 2.095862, 1.927546, 2.264178, 0.404309, 3.787416
2.420000, 2.170395, 1.992142, 2.348647, 0.378975, 3.961814
2.430000, 2.208317, 2.018143, 2.398491, 0.297092, 4.119542
2.440000, 2.281048, 2.072884, 2.489212, 0.189025, 4.373071
2.450000, 2.306438, 2.095242, 2.517634, 0.183945, 4.428931
2.460000, 2.398093, 2.157143, 2.639043, -0.023426, 4.819612
2.470000, 2.395372, 2.174089, 2.616656, 0.171499, 4.619245
2.480000, 2.396659, 2.181377, 2.611941, 0.233102, 4.560216
2.490000, 2.516936, 2.277117, 2.756755, 0.106785, 4.927087
2.500000, 2.400442, 2.160806, 2.640079, -0.007877, 4.808762
2.510000, 2.270051, 2.035240, 2.504863, -0.089771, 4.629874
2.520000, 2.225055, 2.003516, 2.446594, -0.001384, 4.451494
2.530000, 2.330867, 2.090422, 2.571311, -0.085569, 4.747302
2.540000, 2.285683, 2.051775, 2.519592, -0.065067, 4.636433
2.550000, 2.339729, 2.111483, 2.567976, 0.045878, 4.633581
2.560000, 2.323482, 2.090758, 2.556207, -0.015369, 4.662334
2.570000, 2.311192, 2.101577, 2.520807, 0.204587, 4.417797
2.580000, 2.166557, 2.003322, 2.329791, 0.526067, 3.807046
2.590000, 2.215107, 2.031015, 2.399199, 0.365008, 4.065206
2.600000, 2.264000, 2.063582, 2.464419, 0.249817, 4.278183
2.610000, 2.172768, 1.978370, 2.367166, 0.219093, 4.126443
2.620000, 2.116015, 1.958616, 2.273414, 0.534176, 3.697854
2.630000, 2.160254, 1.995906, 2.324601, 0.508579, 3.811928
2.640000, 2.174752, 2.007411, 2.342094, 0.492993, 3.856511
2.650000, 2.230259, 2.066497, 2.394021, 0.584473, 3.876045
2.660000, 2.320736, 2.134977, 2.506495, 0.453879, 4.187593
2.670000, 2.273292, 2.087648, 2.458937, 0.407590, 4.138995
2.680000, 2.315212, 2.118648, 2.511776, 0.339766, 4.290658
2.690000, 2.383046, 2.178443, 2.587649, 0.326812, 4.439281
2.700000, 2.393955, 2.180288, 2.607621, 0.246631, 4.541278
2.710000, 2.447361, 2.203193, 2.691528, -0.006494, 4.901215
2.720000, 2.395429, 2.145698, 2.645160, -0.114338, 4.905196
2.730000, 2.290052, 2.077633, 2.502470, 0.155275, 4.424829
2.740000, 2.246551, 2.052802, 2.440300, 0.299397, 4.193705
2.750000, 2.289062, 2.092626, 2.485499, 0.314902, 4.263223
2.760000, 2.250724, 2.046892, 2.454555, 0.202243, 4.299204
2.770000, 2.287838, 2.083309, 2.492367, 0.232347, 4.343328
2.780000, 2.210785, 2.012939, 2.408630, 0.222460, 4.199109
2.790000, 2.232170, 2.013932, 2.450407, 0.038910, 4.425430
2.800000, 2.370844, 2.136225, 2.605463, 0.012952, 4.728737
2.810000, 2.358742, 2.141544, 2.575941, 0.175929, 4.541556
2.820000, 2.397323, 2.170584, 2.624061, 0.118633, 4.676012
2.830000, 2.384071, 2.157430, 2.610711, 0.106360, 4.661781
2.840000, 2.269082, 2.047581, 2.490582, 0.043029, 4.495134
2.850000, 2.251066, 2.036528, 2.465605, 0.094979, 4.407154
2.860000, 2.331530, 2.095936, 2.567123, -0.036153, 4.699212
2.870000, 2.305647, 2.081062, 2.530231, 0.048598, 4.562695
2.880000, 2.208749, 2.020088, 2.397410, 0.312729, 4.104769
2.890000, 2.233812, 2.039788, 2.427837, 0.283890, 4.183735
2.900000, 2.263505, 2.058357, 2.468652, 0.201794, 4.325215
2.910000, 2.227989, 2.026724, 2.429255, 0.205296, 4.250682
2.920000, 2.351839, 2.113507, 2.590172, -0.043370, 4.747048
2.930000, 2.265318, 2.040345, 2.490290, 0.004373, 4.526262
2.940000, 2.281923, 2.057290, 2.506555, 0.024395, 4.539450
2.950000, 2.194398, 1.980593, 2.408202, 0.045688, 4.343107
2.960000, 2.142519, 1.946092, 2.338945, 0.168459, 4.116578
2.970000, 2.180739, 1.983078, 2.378401, 0.194266, 4.167213
2.980000, 2.204071, 1.997769, 2.410373, 0.130761, 4.277381
2.990000, 2.269993, 2.039170, 2.500816, -0.049749, 4.589735
3.000000, 2.305664, 2.063893, 2.547434, -0.124101, 4.735428
3.010000, 2.305122, 2.061450, 2.548794, -0.143750, 4.753994
3.020000, 2.211162, 2.017530, 2.404794, 0.265183, 4.157141
3.030000, 2.238346, 2.031082, 2.445610, 0.155368, 4.321325
3.040000, 2.199987, 1.991051, 2.408923, 0.100206, 4.299769
3.050000, 2.174838, 1.988483, 2.361192, 0.302002, 4.047673
3.060000, 2.164304, 1.981203, 2.347404, 0.324164, 4.004443
3.070000, 2.264570, 2.052155, 2.476986, 0.129820, 4.399321
3.080000, 2.305374, 2.093741, 2.517007, 0.178487, 4.432261
3.090000, 2.317908, 2.107185, 2.528630, 0.200172, 4.435643
3.100000, 2.194871, 1.989422, 2.400320, 0.130136, 4.259605
3.110000, 2.126051, 1.930223, 2.321880, 0.158001, 4.094102
3.120000, 2.154705, 1.942431, 2.366978, 0.021381, 4.288028
3.130000, 2.122795, 1.942000, 2.303589, 0.305834, 3.939756
3.140000, 2.060561, 1.889960, 2.231161, 0.346046, 3.775076
3.150000, 2.101467, 1.920497, 2.282437, 0.282740, 3.920193
3.160000, 2.138136, 1.950706, 2.325567, 0.254480, 4.021793
3.170000, 2.064060, 1.922431, 2.205688, 0.640712, 3.487407
3.180000, 2.051858, 1.906453, 2.197264, 0.590551, 3.513165
3.190000, 2.146549, 1.979312, 2.313787, 0.465833, 3.827265
3.200000, 2.219067, 2.031343, 2.406790, 0.332468, 4.105665
3.210000, 2.233450, 2.030417, 2.436484, 0.192990, 4.273911
3.220000, 2.225391, 2.008440, 2.442341, 0.045063, 4.405718
3.230000, 2.205352, 1.981753, 2.428952, -0.041792, 4.452497
3.240000, 2.191558, 1.979762, 2.403354, 0.063031, 4.320085
3.250000, 2.198549, 1.987374, 2.409724, 0.076269, 4.320829
3.260000, 2.142829, 1.963301, 2.322357, 0.338595, 3.947063
3.270000, 2.226522, 2.039087, 2.413958, 0.342823, 4.110222
3.280000, 2.241928, 2.049420, 2.434436, 0.307249, 4.176607
3.290000, 2.286049, 2.085694, 2.486405, 0.272503, 4.299596
3.300000, 2.212469, 2.024022, 2.400916, 0.318603, 4.106336
3.310000, 2.063461, 1.876003, 2.250919, 0.179532, 3.947390
3.320000, 2.090707, 1.911056, 2.270358, 0.285236, 3.896179
3.330000, 2.015223, 1.843809, 2.186637, 0.292533, 3.737913
3.340000, 1.998146, 1.827974, 2.168318, 0.287940, 3.708352
3.350000, 2.035696, 1.865013, 2.206380, 0.320345, 3.751048
3.360000, 2.035482, 1.848884, 2.222081, 0.160193, 3.910772
3.370000, 2.103760, 1.922734, 2.284786, 0.284472, 3.923049
3.380000, 2.128483, 1.932085, 2.324880, 0.154709, 4.102256
3.390000, 2.215620, 2.006302, 2.424937, 0.112004, 4.319235
3.400000, 2.115550, 1.911478, 2.319621, 0.064657, 4.166442
3.410000, 2.172826, 1.945389, 2.400263, -0.112890, 4.458542
3.420000, 2.253639, 2.006560, 2.500718, -0.229474, 4.736751
3.430000, 2.306120, 2.045169, 2.567070, -0.316400, 4.928640
3.440000, 2.303495, 2.047183, 2.559807, -0.272411, 4.879401
3.450000, 2.169141, 1.924056, 2.414225, -0.293930, 4.632211
3.460000, 2.103593, 1.891243, 2.315942, -0.030491, 4.237677
3.470000, 2.170946, 1.956966, 2.384926, 0.020469, 4.321423
3.480000, 2.242297, 2.016821, 2.467773, -0.023707, 4.508301
3.490000, 2.234213, 1.996954, 2.471472, -0.150212, 4.618638
3.500000, 2.233792, 2.010871, 2.456713, -0.006536, 4.474119
3.510000, 2.228673, 2.000900, 2.456446, -0.060421, 4.517767
3.520000, 2.327364, 2.104754, 2.549974, 0.090161, 4.564567
3.530000, 2.346313, 2.104336, 2.588290, -0.085526, 4.778153
3.540000, 2.211697, 2.012867, 2.410526, 0.213481, 4.209912
3.550000, 2.246398, 2.034247, 2.458550, 0.114303, 4.378493
3.560000, 2.264716, 2.053884, 2.475548, 0.145876, 4.383556
3.570000, 2.179742, 1.964300, 2.395184, 0.014577, 4.344908
3.580000, 2.193925, 1.963057, 2.424793, -0.126269, 4.514119
3.590000, 2.277822, 2.036569, 2.519075, -0.146739, 4.702383
3.600000, 2.134899, 1.931959, 2.337839, 0.095376, 4.174422
3.610000, 2.021032, 1.832674, 2.209391, 0.128051, 3.914014
3.620000, 2.070589, 1.879514, 2.261663, 0.150314, 3.990864
3.630000, 2.145382, 1.936577, 2.354187, 0.046921, 4.243843
3.640000, 2.194229, 1.970586, 2.417872, -0.053357, 4.441814
3.650000, 2.142611, 1.931612, 2.353611, 0.022094, 4.263129
3.660000, 2.188038, 1.972153, 2.403924, 0.018412, 4.357665
3.670000, 2.184357, 1.968761, 2.399952, 0.017647, 4.351067
3.680000, 2.291114, 2.052927, 2.529301, -0.102638, 4.684866
3.690000, 2.185505, 1.932455, 2.438555, -0.357618, 4.728629
3.700000, 2.148613, 1.930359, 2.366866, -0.044807, 4.342032
3.710000, 2.136278, 1.907128, 2.365428, -0.166653, 4.439209
3.720000, 2.190585, 1.947153, 2.434017, -0.255880, 4.637049
3.730000, 2.154429, 1.978930, 2.329929, 0.390681, 3.918177
3.740000, 2.135988, 1.966711, 2.305265, 0.434774, 3.837202
3.750000, 2.086621, 1.924008, 2.249233, 0.452384, 3.720857
3.760000, 2.046307, 1.890434, 2.202180, 0.479805, 3.612809
3.770000, 2.077932, 1.913416, 2.242449, 0.424565, 3.731300
3.780000, 2.173504, 1.988747, 2.358262, 0.316718, 4.030291
3.790000, 2.200184, 1.996746, 2.403622, 0.155657, 4.244710
3.800000, 2.260050, 2.046977, 2.473123, 0.118694, 4.401405
3.810000, 2.140622, 1.926738, 2.354506, -0.008883, 4.290127
3.820000, 2.157626, 1.961474, 2.353777, 0.186327, 4.128924
3.830000, 2.199459, 2.000235, 2.398683, 0.197280, 4.201638
3.840000, 2.195846, 1.999026, 2.392667, 0.217827, 4.173865
3.850000, 2.136935, 1.965915, 2.307956, 0.418203, 3.855668
3.860000, 2.083679, 1.900768, 2.266591, 0.245438, 3.921921
3.870000, 2.200210, 2.002556, 2.397864, 0.213812, 4.186608
3.880000, 2.247809, 2.029299, 2.466319, 0.051813, 4.443805
3.890000, 2.141896, 1.939529, 2.344264, 0.108130, 4.175663
3.900000, 2.174741, 1.988325, 2.361158, 0.301280, 4.048203
3.910000, 2.099304, 1.903350, 2.295258, 0.129992, 4.068616
3.920000, 2.102483, 1.910027, 2.294939, 0.168322, 4.036644
3.930000, 2.077743, 1.893581, 2.261905, 0.226936, 3.928550
3.940000, 2.094242, 1.882598, 2.305886, -0.032753, 4.221238
3.950000, 2.154956, 1.922082, 2.387830, -0.185397, 4.495309
3.960000, 2.194727, 1.949000, 2.440453, -0.274791, 4.664244
3.970000, 2.191118, 1.968943, 2.413294, -0.041720, 4.423957
3.980000, 2.172118, 1.945662, 2.398574, -0.103736, 4.447972
3.990000, 2.191589, 1.958814, 2.424364, -0.147769, 4.530947
4.000000, 2.182878, 1.950580, 2.415176, -0.151687, 4.517444
4.010000, 2.068128, 1.867898, 2.268359, 0.055836, 4.080420
4.020000, 2.036935, 1.877774, 2.196096, 0.437390, 3.636481
4.030000, 2.058233, 1.893237, 2.223229, 0.400044, 3.716422
4.040000, 2.049619, 1.891025, 2.208213, 0.455766, 3.643472
4.050000, 2.041992, 1.887244, 2.196739, 0.486800, 3.597184
4.060000, 2.079651, 1.913219, 2.246083, 0.407033, 3.752269
4.070000, 2.130083, 1.963536, 2.296630, 0.456304, 3.803862
4.080000, 2.257897, 2.068207, 2.447588, 0.351531, 4.164264
4.090000, 2.282744, 2.082855, 2.482633, 0.273887, 4.291601
4.100000, 2.247513, 2.031488, 2.463538, 0.076488, 4.418537
4.110000, 2.232591, 2.006077, 2.459105, -0.043844, 4.509026
4.120000, 2.278321, 2.029581, 2.527061, -0.221487, 4.778129
4.130000, 2.306815, 2.053289, 2.560341, -0.241090, 4.854720
4.140000, 2.249564, 2.021597, 2.477532, -0.041477, 4.540606
4.150000, 2.343056, 2.101668, 2.584444, -0.082867, 4.768979
4.160000, 2.253150, 2.038743, 2.467556, 0.098388, 4.407911
4.170000, 2.138684, 1.938009, 2.339360, 0.121924, 4.155445
4.180000, 2.148837, 1.946420, 2.351254, 0.114573, 4.183101
4.190000, 2.085380, 1.897894, 2.272865, 0.201175, 3.969584
4.200000, 2.179759, 1.970322, 2.389197, 0.074938, 4.284580
4.210000, 2.198721, 1.983709, 2.413733, 0.037878, 4.359564
4.220000, 2.120145, 1.915596, 2.324693, 0.064459, 4.175831
4.230000, 2.053869, 1.869531, 2.238208, 0.201291, 3.906448
4.240000, 2.061668, 1.877632, 2.245703, 0.212135, 3.911201
4.250000, 2.087740, 1.897442, 2.278038, 0.175269, 4.000211
4.260000, 2.200747, 2.007409, 2.394085, 0.257727, 4.143767
4.270000, 2.259406, 2.042395, 2.476418, 0.078465, 4.440348
4.280000, 2.234156, 2.024644, 2.443668, 0.128584, 4.339727
4.290000, 2.048658, 1.885548, 2.211768, 0.409419, 3.687897
4.300000, 2.104604, 1.926276, 2.282932, 0.312425, 3.896782
4.310000, 2.024189, 1.842798, 2.205580, 0.201230, 3.847148
4.320000, 2.112519, 1.905587, 2.319452, 0.032876, 4.192163
4.330000, 2.082747, 1.899163, 2.266331, 0.237748, 3.927746
4.340000, 2.142755, 1.951043, 2.334466, 0.216081, 4.069428
4.350000, 2.003099, 1.823669, 2.182529, 0.199849, 3.806349
4.360000, 2.035720, 1.845252, 2.226188, 0.121543, 3.949896
4.370000, 2.053260, 1.870650, 2.235869, 0.218056, 3.888463
4.380000, 2.139192, 1.924279, 2.354105, -0.020658, 4.299042
4.390000, 2.184036, 1.943644, 2.424428, -0.231870, 4.599942
4.400000, 2.214952, 1.962245, 2.467659, -0.324723, 4.754627
4.410000, 2.180667, 1.935689, 2.425645, -0.281328, 4.642662
4.420000, 2.201415, 1.952354, 2.450477, -0.301621, 4.704452
4.430000, 2.235273, 2.010218, 2.460328, -0.026502, 4.497048
4.440000, 2.263855, 2.042724, 2.484985, 0.041524, 4.486186
4.450000, 2.219742, 1.991233, 2.448251, -0.076742, 4.516226
4.460000, 2.181334, 1.949799, 2.412870, -0.145567, 4.508235
4.470000, 2.265541, 2.006765, 2.524317, -0.335125, 4.866207
4.480000, 2.226156, 1.979006, 2.473305, -0.257665, 4.709976
4.490000, 2.254899, 2.002855, 2.506943, -0.278111, 4.787909
4.500000, 2.178115, 1.944009, 2.412221, -0.174619, 4.530849
4.510000, 2.046486, 1.852298, 2.240675, 0.094912, 3.998061
4.520000, 1.918996, 1.764380, 2.073611, 0.365127, 3.472865
4.530000, 1.947538, 1.784414, 2.110661, 0.308164, 3.586911
4.540000, 1.962925, 1.786063, 2.139788, 0.185479, 3.740372
4.550000, 2.008572, 1.824698, 2.192446, 0.160663, 3.856481
4.560000, 2.005881, 1.847840, 2.163921, 0.417592, 3.594169
4.570000, 2.039966, 1.885308, 2.194623, 0.485677, 3.594255
4.580000, 2.025876, 1.867445, 2.184308, 0.433658, 3.618095
4.590000, 2.070048, 1.895013, 2.245082, 0.310969, 3.829126
4.600000, 2.087916, 1.923491, 2.252341, 0.435465, 3.740367
4.610000, 2.186828, 1.997723, 2.375933, 0.286347, 4.087310
4.620000, 2.161083, 1.960558, 2.361608, 0.145833, 4.176333
4.630000, 2.197754, 2.000545, 2.394962, 0.215833, 4.179674
4.640000, 2.360565, 2.147063, 2.574067, 0.214896, 4.506234
4.650000, 2.277707, 2.060454, 2.494959, 0.094345, 4.461069
4.660000, 2.219942, 2.010807, 2.429077, 0.118160, 4.321723
4.670000, 2.237318, 2.026548, 2.448088, 0.119105, 4.355531
4.680000, 2.163004, 1.969020, 2.356988, 0.213492, 4.112516
4.690000, 2.117661, 1.924699, 2.310623, 0.178420, 4.056902
4.700000, 2.124012, 1.937215, 2.310809, 0.246726, 4.001299
4.710000, 2.231948, 2.028704, 2.435192, 0.189375, 4.274522
4.720000, 2.206957, 2.008932, 2.404983, 0.216827, 4.197088
4.730000, 2.371003, 2.155647, 2.586360, 0.206698, 4.535309
4.740000, 2.314118, 2.094384, 2.533851, 0.105824, 4.522411
4.750000, 2.316583, 2.082482, 2.550684, -0.036103, 4.669269
4.760000, 2.317241, 2.074606, 2.559877, -0.121218, 4.755701
4.770000, 2.309340, 2.076357, 2.542322, -0.032107, 4.650786
4.780000, 2.264324, 2.026233, 2.502414, -0.128456, 4.657103
4.790000, 2.300614, 2.047341, 2.553887, -0.244749, 4.845977
4.800000, 2.325262, 2.081635, 2.568889, -0.123161, 4.773684
4.810000, 2.363044, 2.093418, 2.632671, -0.346668, 5.072757
4.820000, 2.348066, 2.078066, 2.618066, -0.365398, 5.061530
4.830000, 2.287159, 2.031030, 2.543287, -0.286900, 4.861217
4.840000, 2.209863, 1.979621, 2.440104, -0.104032, 4.523757
4.850000, 2.240744, 1.994367, 2.487122, -0.235317, 4.716806
4.860000, 2.208863, 1.997980, 2.419746, 0.089510, 4.328216
4.870000, 2.199462, 1.983629, 2.415296, 0.030363, 4.368561
4.880000, 2.239650, 2.014099, 2.465201, -0.027109, 4.506409
4.890000, 2.217654, 2.003268, 2.432041, 0.063100, 4.372209
4.900000, 2.225103, 2.015942, 2.434265, 0.123055, 4.327151
4.910000, 2.216549, 2.014195, 2.418904, 0.182911, 4.250187
4.920000, 2.254531, 2.039263, 2.469798, 0.091123, 4.417938
4.930000, 2.390481, 2.144395, 2.636567, -0.082654, 4.863616
4.940000, 2.342762, 2.102264, 2.583259, -0.074210, 4.759734
4.950000, 2.401417, 2.140695, 2.662140, -0.218811, 5.021646
4.960000, 2.350596, 2.073046, 2.628146, -0.438749, 5.139941
4.970000, 2.393728, 2.127764, 2.659692, -0.279175, 5.066632
4.980000, 2.325070, 2.093810, 2.556329, 0.000942, 4.649197
4.990000, 2.313333, 2.074119, 2.552546, -0.090736, 4.717402
5.000000, 2.313490, 2.064401, 2.562579, -0.189824, 4.816803
5.010000, 2.286341, 2.070101, 2.502582, 0.113152, 4.459530
5.020000, 2.272820, 2.036463, 2.509177, -0.102537, 4.648178
5.030000, 2.373075, 2.125060, 2.621090, -0.119444, 4.865594
5.040000, 2.418853, 2.185064, 2.652641, 0.069307, 4.768398
5.050000, 2.372413, 2.152057, 2.592769, 0.157866, 4.586960
5.060000, 2.452149, 2.218988, 2.685310, 0.108910, 4.795387
5.070000, 2.370852, 2.152906, 2.588798, 0.180524, 4.561180
5.080000, 2.307216, 2.088739, 2.525693, 0.111551, 4.502882
5.090000, 2.303335, 2.076107, 2.530563, 0.019723, 4.586948
5.100000, 2.198639, 1.996032, 2.401246, 0.162467, 4.234810
5.110000, 2.119154, 1.942524, 2.295784, 0.344043, 3.894264
5.120000, 2.097105, 1.926936, 2.267274, 0.386927, 3.807283
5.130000, 2.165428, 1.985937, 2.344919, 0.361566, 3.969289
5.140000, 2.280523, 2.093675, 2.467371, 0.402721, 4.158325
5.150000, 2.259495, 2.077296, 2.441694, 0.428417, 4.090574
5.160000, 2.225727, 2.037138, 2.414315, 0.330436, 4.121017
5.170000, 2.232002, 2.039721, 2.424282, 0.299607, 4.164396
5.180000, 2.268032, 2.070340, 2.465725, 0.281249, 4.254816
5.190000, 2.247262, 2.054875, 2.439648, 0.313797, 4.180726
5.200000, 2.196547, 2.005600, 2.387494, 0.277554, 4.115541
5.210000, 2.271021, 2.064935, 2.477107, 0.199880, 4.342162
5.220000, 2.222100, 2.019877, 2.424322, 0.189787, 4.254412
5.230000, 2.305199, 2.087593, 2.522805, 0.118287, 4.492111
5.240000, 2.243815, 2.019802, 2.467829, -0.007495, 4.495126
5.250000, 2.276369, 2.052335, 2.500402, 0.024862, 4.527875
5.260000, 2.262354, 2.031425, 2.493282, -0.058448, 4.583155
5.270000, 2.244511, 2.015897, 2.473125, -0.053034, 4.542056
5.280000, 2.183111, 1.954848, 2.411374, -0.110903, 4.477125
5.290000, 2.143261, 1.935835, 2.350687, 0.058657, 4.227865
5.300000, 2.093152, 1.893905, 2.292400, 0.090737, 4.095568
5.310000, 2.037057, 1.842724, 2.231389, 0.084040, 3.990073
5.320000, 2.075377, 1.865103, 2.285652, -0.037855, 4.188609
5.330000, 2.125932, 1.939017, 2.312848, 0.247456, 4.004409
5.340000, 2.141429, 1.953478, 2.329380, 0.252546, 4.030312
5.350000, 2.130541, 1.958677, 2.302406, 0.403325, 3.857757
5.360000, 2.101742, 1.918512, 2.284971, 0.260306, 3.943177
5.370000, 2.187322, 1.979313, 2.395330, 0.096861, 4.277782
5.380000, 2.117345, 1.915404, 2.319286, 0.087862, 4.146828
5.390000, 2.178636, 1.973318, 2.383954, 0.115213, 4.242058
5.400000, 2.206623, 1.982861, 2.430385, -0.042158, 4.455405
5.410000, 2.296384, 2.051575, 2.541193, -0.163919, 4.756687
5.420000, 2.173405, 1.925967, 2.420843, -0.313315, 4.660125
5.430000, 2.197808, 1.944144, 2.451471, -0.351478, 4.747094
5.440000, 2.291455, 2.022858, 2.560053, -0.407918, 4.990828
5.450000, 2.276412, 2.009995, 2.542828, -0.401039, 4.953863
5.460000, 2.193395, 1.940553, 2.446236, -0.347631, 4.734420
5.470000, 2.183678, 1.928590, 2.438766, -0.379923, 4.747280
5.480000, 2.228418, 1.954657, 2.502180, -0.522850, 4.979686
5.490000, 2.213289, 1.965445, 2.461133, -0.277511, 4.704089
5.500000, 2.259381, 2.004579, 2.514182, -0.301344, 4.820105
5.510000, 2.280506, 2.018333, 2.542679, -0.354303, 4.915315
5.520000, 2.226845, 2.025339, 2.428352, 0.201730, 4.251960
5.530000, 2.309776, 2.086406, 2.533147, 0.064930, 4.554622
5.540000, 2.355412, 2.131952, 2.578871, 0.109673, 4.601151
5.550000, 2.253140, 2.045603, 2.460678, 0.167418, 4.338863
5.560000, 2.240519, 2.039319, 2.441718, 0.218488, 4.262550
5.570000, 2.291511, 2.070771, 2.512252, 0.073096, 4.509926
5.580000, 2.335617, 2.097134, 2.574100, -0.061106, 4.732340
5.590000, 2.330325, 2.082601, 2.578048, -0.159266, 4.819916
5.600000, 2.322213, 2.052399, 2.592027, -0.389384, 5.033810
5.610000, 2.369162, 2.087661, 2.650664, -0.459893, 5.198217
5.620000, 2.224889, 1.972182, 2.477596, -0.314785, 4.764564
5.630000, 2.223671, 1.975119, 2.472222, -0.274245, 4.721586
5.640000, 2.297635, 2.042947, 2.552323, -0.261949, 4.857219
5.650000, 2.201657, 1.989671, 2.413644, 0.071217, 4.332097
5.660000, 2.211914, 1.994527, 2.429301, 0.027202, 4.396626
5.670000, 2.293287, 2.076554, 2.510020, 0.115150, 4.471423
5.680000, 2.317377, 2.102663, 2.532090, 0.159532, 4.475222
5.690000, 2.354375, 2.119181, 2.589569, -0.009295, 4.718046
5.700000, 2.314314, 2.114664, 2.513964, 0.307856, 4.320772
5.710000, 2.402982, 2.165996, 2.639968, 0.021303, 4.784662
5.720000, 2.439676, 2.194734, 2.684618, -0.021962, 4.901314
5.730000, 2.522934, 2.260953, 2.784916, -0.109945, 5.155814
5.740000, 2.573372, 2.294058, 2.852686, -0.233694, 5.380438
5.750000, 2.429516, 2.162755, 2.696277, -0.251399, 5.110432
5.760000, 2.412953, 2.149842, 2.676063, -0.231276, 5.057181
5.770000, 2.414246, 2.129239, 2.699253, -0.450038, 5.278529
5.780000, 2.498409, 2.188442, 2.808377, -0.616722, 5.613540
5.790000, 2.349774, 2.101531, 2.598018, -0.145041, 4.844590
5.800000, 2.225284, 2.016499, 2.434070, 0.127017, 4.323551
5.810000, 2.109261, 1.943678, 2.274844, 0.445173, 3.773348
5.820000, 2.084052, 1.912914, 2.255191, 0.364136, 3.803969
5.830000, 2.028668, 1.870966, 2.186369, 0.443788, 3.613547
5.840000, 2.044664, 1.891286, 2.198041, 0.503241, 3.586086
5.850000, 2.079520, 1.928096, 2.230944, 0.557725, 3.601315
5.860000, 2.045515, 1.889370, 2.201659, 0.476285, 3.614744
5.870000, 2.050277, 1.880358, 2.220195, 0.342618, 3.757935
5.880000, 2.041293, 1.879922, 2.202663, 0.419538, 3.663048
5.890000, 2.031176, 1.873899, 2.188453, 0.450564, 3.611788
5.900000, 2.043469, 1.872916, 2.214022, 0.329434, 3.757504
5.910000, 2.011324, 1.834041, 2.188607, 0.229653, 3.792995
5.920000, 2.056724, 1.887608, 2.225839, 0.357135, 3.756312
5.930000, 1.981657, 1.833898, 2.129416, 0.496697, 3.466617
5.940000, 2.052434, 1.890494, 2.214374, 0.424957, 3.679912
5.950000, 2.116092, 1.928345, 2.303839, 0.229255, 4.002929
5.960000, 2.174853, 1.964835, 2.384871, 0.064198, 4.285508
5.970000, 2.123346, 1.932627, 2.314065, 0.206643, 4.040048
5.980000, 2.122742, 1.920887, 2.324596, 0.094126, 4.151357
5.990000, 2.076231, 1.885091, 2.267370, 0.155303, 3.997158
6.000000, 2.104178, 1.903571, 2.304786, 0.088099, 4.120257
6.010000, 2.077754, 1.918461, 2.237046, 0.476883, 3.678624
6.020000, 2.126297, 1.958336, 2.294257, 0.438313, 3.814280
6.030000, 2.185249, 2.023732, 2.346767, 0.562019, 3.808480
6.040000, 2.191310, 2.009489, 2.373132, 0.364025, 4.018596
6.050000, 2.185432, 1.994423, 2.376441, 0.265812, 4.105052
6.060000, 2.169794, 1.986408, 2.353180, 0.326791, 4.012797
6.070000, 2.136193, 1.950593, 2.321793, 0.270938, 4.001448
6.080000, 2.143569, 1.957135, 2.330003, 0.269932, 4.017206
6.090000, 2.158050, 1.956856, 2.359244, 0.136077, 4.180023
6.100000, 2.232774, 2.023599, 2.441950, 0.130584, 4.334965
6.110000, 2.140031, 1.931510, 2.348553, 0.044420, 4.235643
6.120000, 2.203452, 1.989423, 2.417480, 0.052490, 4.354414
6.130000, 2.323505, 2.092562, 2.554448, 0.002557, 4.644453
6.140000, 2.340935, 2.101198, 2.580672, -0.068395, 4.750264
6.150000, 2.195412, 1.987420, 2.403404, 0.105120, 4.285704
6.160000, 2.296840, 2.063937, 2.529743, -0.043810, 4.637490
6.170000, 2.350537, 2.116589, 2.584485, -0.000613, 4.701687
6.180000, 2.485347, 2.220441, 2.750253, -0.176927, 5.147621
6.190000, 2.410002, 2.165583, 2.654421, -0.046379, 4.866384
6.200000, 2.298283, 2.062111, 2.534454, -0.075213, 4.671778
6.210000, 2.294008, 2.062331, 2.525685, -0.034319, 4.622334
6.220000, 2.194916, 1.958775, 2.431057, -0.178270, 4.568102
6.230000, 2.106069, 1.898236, 2.313902, 0.017372, 4.194766
6.240000, 2.129401, 1.920498, 2.338304, 0.029948, 4.228854
6.250000, 2.141769, 1.940025, 2.343513, 0.114269, 4.169268
6.260000, 2.156731, 1.955817, 2.357645, 0.137569, 4.175892
6.270000, 2.100483, 1.940180, 2.260786, 0.489455, 3.711511
6.280000, 2.081534, 1.923314, 2.239754, 0.491445, 3.671623
6.290000, 2.116723, 1.936516, 2.296930, 0.305665, 3.927780
6.300000, 2.162096, 1.971346, 2.352845, 0.245086, 4.079105
6.310000, 2.192917, 1.993112, 2.392721, 0.184905, 4.200929
6.320000, 2.215784, 2.007108, 2.424460, 0.118617, 4.312951
6.330000, 2.154581, 1.958054, 2.351108, 0.179507, 4.129655
6.340000, 2.149721, 1.938111, 2.361332, 0.023059, 4.276384
6.350000, 1.993941, 1.797566, 2.190317, 0.020392, 3.967490
6.360000, 1.982930, 1.799515, 2.166345, 0.139634, 3.826227
6.370000, 2.051382, 1.844228, 2.258535, -0.030486, 4.133250
6.380000, 2.064699, 1.850836, 2.278562, -0.084596, 4.213994
6.390000, 2.080008, 1.877761, 2.282255, 0.047447, 4.112569
6.400000, 2.067622, 1.874861, 2.260383, 0.130398, 4.004846
6.410000, 2.003434, 1.814118, 2.192750, 0.100830, 3.906038
6.420000, 1.967710, 1.786923, 2.148497, 0.150825, 3.784594
6.430000, 1.993748, 1.835677, 2.151819, 0.405152, 3.582344
6.440000, 1.990625, 1.850922, 2.130329, 0.586621, 3.394630
6.450000, 2.036195, 1.874555, 2.197834, 0.411737, 3.660653
6.460000, 2.123169, 1.945048, 2.301291, 0.333070, 3.913269
6.470000, 2.140961, 1.952956, 2.328965, 0.251537, 4.030385
6.480000, 2.096481, 1.910832, 2.282130, 0.230733, 3.962228
6.490000, 2.129120, 1.920742, 2.337498, 0.034947, 4.223292
6.500000, 2.199203, 1.984536, 2.413871, 0.041820, 4.356586
6.510000, 2.160770, 1.964345, 2.357195, 0.186724, 4.134817
6.520000, 2.238525, 2.035139, 2.441911, 0.194521, 4.282530
6.530000, 2.310933, 2.104657, 2.517208, 0.237886, 4.383980
6.540000, 2.239144, 2.037274, 2.441015, 0.210371, 4.267918
6.550000, 2.166991, 1.955095, 2.378887, 0.037465, 4.296517
6.560000, 2.160528, 1.978649, 2.342406, 0.332672, 3.988384
6.570000, 2.180025, 1.981429, 2.378621, 0.184161, 4.175889
6.580000, 2.243918, 2.029605, 2.458232, 0.090097, 4.397740
6.590000, 2.289436, 2.067643, 2.511230, 0.060439, 4.518434
6.600000, 2.305897, 2.099375, 2.512418, 0.230382, 4.381411
6.610000, 2.355544, 2.128183, 2.582904, 0.070598, 4.640490
6.620000, 2.372651, 2.119577, 2.625726, -0.170719, 4.916021
6.630000, 2.243390, 2.019607, 2.467173, -0.005598, 4.492378
6.640000, 2.096347, 1.913989, 2.278705, 0.263673, 3.929022
6.650000, 2.063532, 1.878790, 2.248274, 0.206900, 3.920164
6.660000, 2.071449, 1.885270, 2.257629, 0.200367, 3.942532
6.670000, 2.151743, 1.951427, 2.352059, 0.138590, 4.164896
6.680000, 2.168272, 1.957209, 2.379336, 0.047112, 4.289433
6.690000, 2.133614, 1.922448, 2.344780, 0.011424, 4.255804
6.700000, 2.207726, 1.976731, 2.438722, -0.113751, 4.529204
6.710000, 2.267898, 2.031025, 2.504771, -0.112647, 4.648443
6.720000, 2.279963, 2.058633, 2.501292, 0.055630, 4.504296
6.730000, 2.266009, 2.021850, 2.510167, -0.187750, 4.719767
6.740000, 2.279817, 2.028790, 2.530843, -0.242965, 4.802598
6.750000, 2.136425, 1.924964, 2.347887, 0.011262, 4.261589
6.760000, 2.151837, 1.947260, 2.356415, 0.095860, 4.207815
6.770000, 2.117615, 1.908744, 2.326486, 0.018490, 4.216740
6.780000, 2.075801, 1.912554, 2.239049, 0.435181, 3.716421
6.790000, 2.118537, 1.945817, 2.291256, 0.382729, 3.854344
6.800000, 2.165673, 1.982404, 2.348942, 0.323846, 4.007500
6.810000, 2.106222, 1.926804, 2.285640, 0.303094, 3.909351
6.820000, 2.053862, 1.868606, 2.239117, 0.192069, 3.915654
6.830000, 2.002965, 1.831410, 2.174520, 0.278862, 3.727067
6.840000, 1.981135, 1.805572, 2.156698, 0.216748, 3.745522
6.850000, 2.067943, 1.870044, 2.265843, 0.079076, 4.056811
6.860000, 2.134999, 1.934778, 2.335221, 0.122795, 4.147204
6.870000, 2.186594, 1.990383, 2.382804, 0.214703, 4.158485
6.880000, 2.217363, 2.004515, 2.430211, 0.078270, 4.356456
6.890000, 2.238692, 2.025511, 2.451872, 0.096258, 4.381125
6.900000, 2.182717, 1.986555, 2.378878, 0.211316, 4.154118
6.910000, 2.142144, 1.965438, 2.318849, 0.366278, 3.918010
6.920000, 2.100048, 1.907397, 2.292699, 0.163930, 4.036166
6.930000, 2.117881, 1.940988, 2.294774, 0.340125, 3.895637
6.940000, 2.168935, 1.973852, 2.364018, 0.208377, 4.129493
6.950000, 2.148082, 1.948521, 2.347643, 0.142521, 4.153643
6.960000, 2.136290, 1.920527, 2.352054, -0.032103, 4.304684
6.970000, 2.124659, 1.915770, 2.333548, 0.025349, 4.223969
6.980000, 2.054422, 1.872266, 2.236577, 0.223779, 3.885064
6.990000, 2.054008, 1.868166, 2.239849, 0.186323, 3.921693
7.000000, 2.129079, 1.920605, 2.337553, 0.033944, 4.224214
7.010000, 2.169332, 1.934386, 2.404278, -0.191847, 4.530511
7.020000, 2.313060, 2.062399, 2.563722, -0.206058, 4.832178
7.030000, 2.253939, 2.002532, 2.505346, -0.272668, 4.780545
7.040000, 2.352470, 2.093458, 2.611483, -0.250573, 4.955514
7.050000, 2.312081, 2.076026, 2.548135, -0.060237, 4.684398
7.060000, 2.360807, 2.102265, 2.619350, -0.237513, 4.959128
7.070000, 2.237758, 2.017452, 2.458063, 0.023715, 4.451800
7.080000, 2.202791, 1.973086, 2.432495, -0.105715, 4.511296
7.090000, 2.177587, 1.944683, 2.410491, -0.163071, 4.518245
7.100000, 2.115894, 1.908475, 2.323314, 0.031351, 4.200437
7.110000, 2.154121, 1.940538, 2.367704, 0.007636, 4.300606
7.120000, 2.180319, 1.952017, 2.408621, -0.114087, 4.474726
7.130000, 2.147597, 1.923436, 2.371757, -0.105189, 4.400382
7.140000, 2.151039, 1.923929, 2.378149, -0.131390, 4.433468
7.150000, 2.205729, 1.965367, 2.446091, -0.209880, 4.621338
7.160000, 2.195416, 1.932130, 2.458702, -0.450578, 4.841410
7.170000, 2.107280, 1.874360, 2.340200, -0.233538, 4.448098
7.180000, 2.053816, 1.840663, 2.266969, -0.088348, 4.195980
7.190000, 2.195890, 1.966716, 2.425065, -0.107287, 4.499067
7.200000, 2.088817, 1.919290, 2.258344, 0.385096, 3.792538
7.210000, 2.113622, 1.936156, 2.291089, 0.330106, 3.897139
7.220000, 2.201212, 2.007815, 2.394608, 0.257601, 4.144822
7.230000, 2.211899, 2.001559, 2.422240, 0.098003, 4.325796
7.240000, 2.254688, 2.031480, 2.477895, 0.011479, 4.497896
7.250000, 2.219011, 1.987159, 2.450863, -0.111075, 4.549097
7.260000, 2.241980, 2.003089, 2.480872, -0.158850, 4.642811
7.270000, 2.141442, 1.927934, 2.354949, -0.004281, 4.287164
7.280000, 2.206817, 2.010099, 2.403535, 0.229827, 4.183807
7.290000, 2.197584, 1.991095, 2.404074, 0.122393, 4.272775
7.300000, 2.233869, 2.002844, 2.464895, -0.087909, 4.555648
7.310000, 2.127914, 1.919469, 2.336359, 0.033064, 4.222764
7.320000, 2.136057, 1.902815, 2.369300, -0.208001, 4.480116
7.330000, 2.111861, 1.878973, 2.344750, -0.228635, 4.452358
7.340000, 2.154653, 1.939099, 2.370206, -0.011634, 4.320939
7.350000, 2.216464, 1.992657, 2.440272, -0.032771, 4.465700
7.360000, 2.285964, 2.041995, 2.529932, -0.165887, 4.737814
7.370000, 2.340077, 2.088760, 2.591394, -0.185631, 4.865785
7.380000, 2.369558, 2.118995, 2.620120, -0.148568, 4.887683
7.390000, 2.283305, 2.028538, 2.538073, -0.277077, 4.843688
7.400000, 2.146382, 1.915591, 2.377173, -0.173043, 4.465807
7.410000, 2.102569, 1.866447, 2.338691, -0.270429, 4.475567
7.420000, 2.064254, 1.833401, 2.295107, -0.255791, 4.384300
7.430000, 2.042157, 1.830523, 2.253791, -0.084737, 4.169051
7.440000, 1.997921, 1.832206, 2.163635, 0.332511, 3.663330
7.450000, 1.933056, 1.760840, 2.105271, 0.202310, 3.663802
7.460000, 2.013849, 1.821219, 2.206479, 0.077945, 3.949753
7.470000, 2.049601, 1.847859, 2.251343, 0.022123, 4.077079
7.480000, 2.071593, 1.890189, 2.252998, 0.248498, 3.894688
7.490000, 2.077747, 1.893662, 2.261832, 0.227713, 3.927781
7.500000, 2.187895, 1.983483, 2.392307, 0.133583, 4.242207
7.510000, 2.174073, 1.975452, 2.372695, 0.177952, 4.170195
7.520000, 2.161400, 1.945339, 2.377462, -0.009992, 4.332792
7.530000, 2.173571, 1.961481, 2.385661, 0.042094, 4.305047
7.540000, 2.227885, 2.011832, 2.443938, 0.056579, 4.399191
7.550000, 2.261842, 2.045456, 2.478228, 0.087189, 4.436494
7.560000, 2.264340, 2.067011, 2.461669, 0.281210, 4.247470
7.570000, 2.199531, 1.979064, 2.419999, -0.016143, 4.415205
7.580000, 2.108008, 1.890177, 2.325840, -0.081173, 4.297189
7.590000, 2.153206, 1.920828, 2.385583, -0.182160, 4.488571
7.600000, 2.132389, 1.919259, 2.345519, -0.009541, 4.274318
7.610000, 2.194212, 1.989135, 2.399289, 0.133217, 4.255207
7.620000, 2.213080, 1.999650, 2.426509, 0.068144, 4.358015
7.630000, 2.148624, 1.936243, 2.361005, 0.014220, 4.283027
7.640000, 2.177323, 1.959693, 2.394953, -0.009835, 4.364480
7.650000, 2.159674, 1.924556, 2.394792, -0.203232, 4.522581
7.660000, 2.113282, 1.899488, 2.327077, -0.035326, 4.261891
7.670000, 2.103287, 1.926365, 2.280208, 0.325249, 3.881325
7.680000, 2.172922, 1.989876, 2.355968, 0.333337, 4.012507
7.690000, 2.236079, 2.041149, 2.431009, 0.277057, 4.195101
7.700000, 2.249124, 2.058298, 2.439949, 0.331347, 4.166900
7.710000, 2.244805, 2.050767, 2.438842, 0.294751, 4.194859
7.720000, 2.276814, 2.063621, 2.490006, 0.134253, 4.419374
7.730000, 2.336696, 2.102475, 2.570916, -0.017190, 4.690581
7.740000, 2.262847, 2.040098, 2.485595, 0.024249, 4.501445
7.750000, 2.190623, 1.954893, 2.426352, -0.178427, 4.559672
7.760000, 2.264776, 2.010270, 2.519281, -0.292974, 4.822525
7.770000, 2.252423, 2.017577, 2.487269, -0.107753, 4.612599
7.780000, 2.156291, 1.945603, 2.366980, 0.038897, 4.273685
7.790000, 2.104046, 1.885565, 2.322527, -0.091660, 4.299752
7.800000, 2.154427, 1.920174, 2.388679, -0.199778, 4.508631
7.810000, 2.225227, 1.989435, 2.461019, -0.144451, 4.594906
7.820000, 2.228321, 2.000046, 2.456596, -0.065812, 4.522454
7.830000, 2.232322, 2.014897, 2.449748, 0.047226, 4.417418
7.840000, 2.227898, 2.020636, 2.435160, 0.144937, 4.310859
7.850000, 2.248761, 2.038432, 2.459089, 0.134984, 4.362537
7.860000, 2.322304, 2.100309, 2.544299, 0.091285, 4.553323
7.870000, 2.311518, 2.067482, 2.555554, -0.141011, 4.764047
7.880000, 2.284496, 2.043609, 2.525382, -0.136383, 4.705375
7.890000, 2.326313, 2.085283, 2.567343, -0.096008, 4.748634
7.900000, 2.293364, 2.064995, 2.521734, -0.001721, 4.588450
7.910000, 2.243866, 2.009862, 2.477869, -0.107840, 4.595571
7.920000, 2.272182, 2.051622, 2.492742, 0.055582, 4.488782
7.930000, 2.301925, 2.089322, 2.514528, 0.165292, 4.438557
7.940000, 2.319022, 2.098785, 2.539259, 0.105670, 4.532374
7.950000, 2.192644, 1.983063, 2.402225, 0.086378, 4.298910
7.960000, 2.192193, 1.978382, 2.406004, 0.043417, 4.340969
7.970000, 2.175672, 1.959553, 2.391791, 0.003702, 4.347641
7.980000, 2.138392, 1.916011, 2.360773, -0.096508, 4.373293
7.990000, 2.212796, 1.964708, 2.460885, -0.280461, 4.706054
8.000000, 2.290213, 2.041707, 2.538720, -0.207247, 4.787674
8.010000, 2.203729, 1.987202, 2.420255, 0.027662, 4.379795
8.020000, 2.152472, 1.955309, 2.349635, 0.171006, 4.133938
8.030000, 2.172841, 1.955422, 2.390260, -0.012195, 4.357877
8.040000, 2.224012, 1.986389, 2.461635, -0.164069, 4.612093
8.050000, 2.237961, 1.981922, 2.494001, -0.335204, 4.811126
8.060000, 2.214871, 1.965591, 2.464151, -0.290361, 4.720103
8.070000, 2.181203, 1.944878, 2.417527, -0.193828, 4.556234
8.080000, 2.103869, 1.879480, 2.328259, -0.151216, 4.358955
8.090000, 2.102153, 1.908607, 2.295699, 0.157038, 4.047268
8.100000, 2.141121, 1.933622, 2.348619, 0.055786, 4.226455
8.110000, 2.116430, 1.918208, 2.314652, 0.124325, 4.108534
8.120000, 2.139323, 1.946747, 2.331899, 0.203960, 4.074685
8.130000, 2.156025, 1.955331, 2.356719, 0.139074, 4.172976
8.140000, 2.098676, 1.920703, 2.276648, 0.310074, 3.887277
8.150000, 2.153780, 1.961173, 2.346387, 0.218104, 4.089456
8.160000, 2.022019, 1.852446, 2.191592, 0.317832, 3.726206
8.170000, 2.036943, 1.857327, 2.216559, 0.231825, 3.842060
8.180000, 2.093210, 1.902376, 2.284043, 0.175358, 4.011061
8.190000, 2.139965, 1.943338, 2.336592, 0.163888, 4.116043
8.200000, 2.155280, 1.955263, 2.355297, 0.145138, 4.165422
8.210000, 2.209031, 2.004873, 2.413189, 0.157268, 4.260794
8.220000, 2.212462, 2.000117, 2.424807, 0.078421, 4.346503
8.230000, 2.101037, 1.914399, 2.287675, 0.225352, 3.976722
8.240000, 2.083210, 1.908004, 2.258417, 0.322408, 3.844013
8.250000, 2.050276, 1.862480, 2.238072, 0.162949, 3.937603
8.260000, 1.995938, 1.816654, 2.175222, 0.194156, 3.797721
8.270000, 1.975606, 1.792975, 2.158237, 0.140185, 3.811027
8.280000, 1.995196, 1.835395, 2.154997, 0.389216, 3.601176
8.290000, 1.956784, 1.800202, 2.113366, 0.383154, 3.530415
8.300000, 2.006704, 1.851846, 2.161562, 0.450398, 3.563010
8.310000, 2.027803, 1.870481, 2.185125, 0.446737, 3.608869
8.320000, 2.080548, 1.917375, 2.243721, 0.440678, 3.720418
8.330000, 2.112965, 1.943809, 2.282122, 0.412960, 3.812971
8.340000, 2.196543, 2.001962, 2.391125, 0.241021, 4.152066
8.350000, 2.218287, 2.020100, 2.416473, 0.226540, 4.210033
8.360000, 2.309104, 2.096912, 2.521296, 0.176600, 4.441608
8.370000, 2.319713, 2.081819, 2.557607, -0.071089, 4.710515
8.380000, 2.248154, 2.018771, 2.477536, -0.057112, 4.553419
8.390000, 2.296424, 2.052401, 2.540448, -0.155981, 4.748830
8.400000, 2.174682, 1.934331, 2.415034, -0.240819, 4.590184
8.410000, 2.136852, 1.896768, 2.376935, -0.275955, 4.549658
8.420000, 2.101625, 1.878481, 2.324769, -0.140946, 4.344196
8.430000, 2.047664, 1.848465, 2.246862, 0.045739, 4.049588
8.440000, 2.066799, 1.886251, 2.247346, 0.252319, 3.881279
8.450000, 2.140072, 1.941619, 2.338525, 0.145642, 4.134502
8.460000, 2.266504, 2.045102, 2.487906, 0.041442, 4.491567
8.470000, 2.203898, 1.965555, 2.442241, -0.191423, 4.599218
8.480000, 2.148455, 1.961619, 2.335290, 0.270782, 4.026128
8.490000, 2.248802, 2.049224, 2.448380, 0.243068, 4.254535
8.500000, 2.285671, 2.072844, 2.498497, 0.146788, 4.424553
8.510000, 2.352589, 2.119401, 2.585776, 0.009082, 4.696095
8.520000, 2.257185, 2.038260, 2.476111, 0.057011, 4.457360
8.530000, 2.289842, 2.056869, 2.522814, -0.051505, 4.631189
8.540000, 2.271420, 2.031592, 2.511248, -0.138818, 4.681658
8.550000, 2.264811, 2.032872, 2.496750, -0.066150, 4.595772
8.560000, 2.236849, 1.991781, 2.481917, -0.226054, 4.699752
8.570000, 2.256215, 2.007575, 2.504854, -0.242580, 4.755010
8.580000, 2.344165, 2.073445, 2.614885, -0.376540, 5.064869
8.590000, 2.289556, 2.013298, 2.565815, -0.486804, 5.065917
8.600000, 2.275259, 2.019055, 2.531462, -0.299557, 4.850074
8.610000, 2.173286, 1.931912, 2.414660, -0.252492, 4.599064
8.620000, 2.272926, 2.005193, 2.540659, -0.417756, 4.963608
8.630000, 2.260884, 2.006073, 2.515694, -0.299931, 4.821699
8.640000, 2.315566, 2.052791, 2.578341, -0.325290, 4.956421
8.650000, 2.343333, 2.061290, 2.625377, -0.491172, 5.177838
8.660000, 2.356836, 2.111008, 2.602665, -0.113707, 4.827380
8.670000, 2.321792, 2.103621, 2.539962, 0.129205, 4.514378
8.680000, 2.377891, 2.147906, 2.607877, 0.066565, 4.689217
8.690000, 2.335643, 2.084824, 2.586462, -0.185055, 4.856341
8.700000, 2.330191, 2.079681, 2.580701, -0.187405, 4.847788
8.710000, 2.367123, 2.099008, 2.635239, -0.327406, 5.061653
8.720000, 2.349079, 2.075764, 2.622394, -0.397701, 5.095859
8.730000, 2.313875, 2.041027, 2.586723, -0.428213, 5.055963
8.740000, 2.388322, 2.111799, 2.664845, -0.390699, 5.167343
8.750000, 2.239071, 1.996955, 2.481186, -0.194162, 4.672303
8.760000, 2.222220, 2.001997, 2.442443, 0.009006, 4.435434
8.770000, 2.215893, 1.989298, 2.442489, -0.061359, 4.493146
8.780000, 2.219718, 2.002493, 2.436942, 0.036635, 4.402800
8.790000, 2.196964, 1.986871, 2.407057, 0.085558, 4.308370
8.800000, 2.191552, 1.961514, 2.421589, -0.120299, 4.503403
8.810000, 2.129008, 1.891761, 2.366254, -0.255290, 4.513305
8.820000, 2.140938, 1.909577, 2.372299, -0.184214, 4.466089
8.830000, 2.276365, 2.029918, 2.522813, -0.200399, 4.753130
8.840000, 2.322504, 2.077733, 2.567274, -0.137410, 4.782417
8.850000, 2.335220, 2.075880, 2.594560, -0.271118, 4.941558
8.860000, 2.445378, 2.156562, 2.734195, -0.457193, 5.347949
8.870000, 2.462229, 2.161559, 2.762898, -0.559466, 5.483923
8.880000, 2.446034, 2.124465, 2.767604, -0.785702, 5.677771
8.890000, 2.354857, 2.095980, 2.613734, -0.246826, 4.956539
8.900000, 2.410286, 2.138568, 2.682004, -0.320449, 5.141021
8.910000, 2.498259, 2.211613, 2.784905, -0.382493, 5.379011
8.920000, 2.626203, 2.314267, 2.938139, -0.508718, 5.761124
8.930000, 2.435598, 2.163528, 2.707669, -0.298675, 5.169872
8.940000, 2.380619, 2.113255, 2.647984, -0.306364, 5.067602
8.950000, 2.224722, 2.005609, 2.443835, 0.022664, 4.426780
8.960000, 2.292279, 2.078881, 2.505677, 0.147653, 4.436905
8.970000, 2.234353, 2.032622, 2.436085, 0.206978, 4.261729
8.980000, 2.248237, 2.044764, 2.451709, 0.203366, 4.293107
8.990000, 2.214672, 1.997172, 2.432172, 0.028822, 4.400522
9.000000, 2.223186, 1.991879, 2.454493, -0.101424, 4.547795
9.010000, 2.130644, 1.909257, 2.352031, -0.094265, 4.355553
9.020000, 2.118304, 1.882659, 2.353949, -0.249896, 4.486504
9.030000, 2.172028, 1.923691, 2.420366, -0.323733, 4.667789
9.040000, 2.184138, 1.930281, 2.437995, -0.367092, 4.735368
9.050000, 2.170781, 1.933402, 2.408159, -0.214847, 4.556408
9.060000, 2.181640, 2.006055, 2.357224, 0.417037, 3.946243
9.070000, 2.226393, 2.035773, 2.417013, 0.310686, 4.142099
9.080000, 2.308832, 2.102945, 2.514719, 0.239696, 4.377968
9.090000, 2.250631, 2.041642, 2.459620, 0.150322, 4.350940
9.100000, 2.110349, 1.919681, 2.301018, 0.194154, 4.026545
9.110000, 2.094609, 1.914708, 2.274510, 0.286629, 3.902589
9.120000, 2.139484, 1.945174, 2.333794, 0.186692, 4.092276
9.130000, 2.147473, 1.956729, 2.338217, 0.230522, 4.064424
9.140000, 2.155104, 1.966946, 2.343262, 0.264140, 4.046068
9.150000, 2.182254, 1.995619, 2.368890, 0.306593, 4.057915
9.160000, 2.134544, 1.952295, 2.316792, 0.302966, 3.966121
9.170000, 2.173749, 1.969150, 2.378349, 0.117548, 4.229951
9.180000, 2.154520, 1.971534, 2.337506, 0.315532, 3.993509
9.190000, 2.197034, 1.992557, 2.401511, 0.142064, 4.252003
9.200000, 2.196458, 1.988537, 2.404379, 0.106875, 4.286040
9.210000, 1.980248, 1.828208, 2.132287, 0.452270, 3.508226
9.220000, 2.044750, 1.887536, 2.201965, 0.464766, 3.624735
9.230000, 2.076918, 1.899891, 2.253944, 0.297824, 3.856012
9.240000, 2.010053, 1.849401, 2.170704, 0.395526, 3.624580
9.250000, 2.084762, 1.912374, 2.257150, 0.352284, 3.817239
9.260000, 2.089893, 1.914420, 2.265366, 0.326410, 3.853376
9.270000, 2.176284, 1.988655, 2.363913, 0.290638, 4.061930
9.280000, 2.165410, 1.977783, 2.353038, 0.279780, 4.051041
9.290000, 2.029260, 1.845116, 2.213403, 0.178641, 3.879879
9.300000, 2.094071, 1.889916, 2.298227, 0.042335, 4.145808
9.310000, 2.040493, 1.875382, 2.205604, 0.381147, 3.699840
9.320000, 2.105080, 1.926979, 2.283181, 0.315189, 3.894972
9.330000, 2.012858, 1.845290, 2.180425, 0.328827, 3.696888
9.340000, 2.005615, 1.831569, 2.179661, 0.256475, 3.754755
9.350000, 1.962625, 1.806227, 2.119023, 0.390844, 3.534406
9.360000, 1.939534, 1.792306, 2.086763, 0.459907, 3.419162
9.370000, 1.989966, 1.825984, 2.153947, 0.341971, 3.637961
9.380000, 1.994531, 1.843589, 2.145474, 0.477581, 3.511482
9.390000, 2.037321, 1.877748, 2.196894, 0.433633, 3.641008
9.400000, 2.032978, 1.876695, 2.189262, 0.462351, 3.603606
9.410000, 2.149871, 1.976510, 2.323233, 0.407613, 3.892130
9.420000, 2.122519, 1.957298, 2.287740, 0.462072, 3.782966
9.430000, 2.146367, 1.979778, 2.312956, 0.472170, 3.820565
9.440000, 2.136493, 1.947185, 2.325800, 0.233975, 4.039010
9.450000, 2.105918, 1.917225, 2.294611, 0.209577, 4.002259
9.460000, 2.115160, 1.908394, 2.321925, 0.037194, 4.193125
9.470000, 2.145435, 1.931837, 2.359034, -0.001203, 4.292074
9.480000, 2.022100, 1.863267, 2.180933, 0.425845, 3.618355
9.490000, 2.108506, 1.930838, 2.286174, 0.322963, 3.894048
9.500000, 2.114168, 1.943193, 2.285143, 0.395890, 3.832446
9.510000, 2.105492, 1.914500, 2.296484, 0.186048, 4.024936
9.520000, 1.928157, 1.764591, 2.091722, 0.284341, 3.571972
9.530000, 1.932399, 1.787203, 2.077595, 0.473201, 3.391597
9.540000, 1.884368, 1.747569, 2.021166, 0.509559, 3.259176
9.550000, 1.912067, 1.778106, 2.046028, 0.565776, 3.258358
9.560000, 1.919572, 1.785426, 2.053717, 0.571425, 3.267718
9.570000, 1.965190, 1.806125, 2.124255, 0.366608, 3.563773
9.580000, 2.018234, 1.857344, 2.179125, 0.401305, 3.635163
9.590000, 2.074448, 1.905687, 2.243209, 0.378420, 3.770477
9.600000, 2.137124, 1.943893, 2.330355, 0.195177, 4.079071
9.610000, 2.123181, 1.916408, 2.329954, 0.045139, 4.201223
9.620000, 2.117210, 1.898873, 2.335546, -0.077047, 4.311466
9.630000, 2.232865, 1.993514, 2.472215, -0.172577, 4.638307
9.640000, 2.112972, 1.901925, 2.324019, -0.008026, 4.233969
9.650000, 2.145599, 1.913026, 2.378172, -0.191728, 4.482927
9.660000, 2.185834, 1.977848, 2.393821, 0.095591, 4.276078
9.670000, 2.233435, 2.007212, 2.459659, -0.040083, 4.506954
9.680000, 2.294903, 2.053792, 2.536014, -0.128233, 4.718040
9.690000, 2.252649, 2.003859, 2.501438, -0.247654, 4.752952
9.700000, 2.172239, 1.929110, 2.415367, -0.271173, 4.615650
9.710000, 2.227549, 1.982875, 2.472223, -0.231393, 4.686491
9.720000, 2.263881, 1.994080, 2.533683, -0.447591, 4.975354
9.730000, 2.138588, 1.871216, 2.405961, -0.548474, 4.825651
9.740000, 2.059936, 1.835165, 2.284706, -0.198980, 4.318851
9.750000, 2.124611, 1.888231, 2.360991, -0.250978, 4.500200
9.760000, 2.122742, 1.872677, 2.372806, -0.390378, 4.635861
9.770000, 2.140320, 1.925420, 2.355219, -0.019394, 4.300033
9.780000, 2.241070, 2.010857, 2.471282, -0.072537, 4.554676
9.790000, 2.273554, 2.028449, 2.518658, -0.189718, 4.736826
9.800000, 2.301903, 2.049703, 2.554103, -0.232674, 4.836481
9.810000, 2.329064, 2.057552, 2.600576, -0.399599, 5.057727
9.820000, 2.234101, 2.001008, 2.467193, -0.108451, 4.576652
9.830000, 2.178858, 1.961026, 2.396690, -0.010324, 4.368041
9.840000, 2.185715, 1.976952, 2.394478, 0.087673, 4.283757
9.850000, 2.051931, 1.873112, 2.230751, 0.254821, 3.849042
9.860000, 2.152671, 1.953837, 2.351506, 0.154412, 4.150931
9.870000, 2.130477, 1.912336, 2.348619, -0.061819, 4.322774
9.880000, 2.020981, 1.825543, 2.216419, 0.056854, 3.985107
9.890000, 2.103056, 1.883204, 2.322908, -0.106430, 4.312542
9.900000, 2.125341, 1.895578, 2.355103, -0.183744, 4.434425
9.910000, 2.169094, 1.940469, 2.397720, -0.128566, 4.466755
9.920000, 2.160663, 1.925322, 2.396005, -0.204490, 4.525816
9.930000, 2.030524, 1.849299, 2.211748, 0.209242, 3.851806
9.940000, 2.030414, 1.846982, 2.213845, 0.186946, 3.873881
9.950000, 1.979717, 1.804741, 2.154693, 0.221229, 3.738205
9.960000, 2.049422, 1.861615, 2.237228, 0.161993, 3.936850
9.970000, 2.132709, 1.932660, 2.332758, 0.122243, 4.143176
9.980000, 2.231071, 2.021151, 2.440992, 0.121395, 4.340747
9.990000, 2.290640, 2.066646, 2.514633, 0.039531, 4.541749
10.000000, 2.307571, 2.077872, 2.537270, -0.000876, 4.616018
10.010000, 2.276427, 2.044874, 2.507981, -0.050658, 4.603512
10.020000, 2.189373, 1.963379, 2.415368, -0.081845, 4.460592
10.030000, 2.116068, 1.890507, 2.341629, -0.150792, 4.382928
10.040000, 2.103458, 1.929830, 2.277086, 0.358516, 3.848400
10.050000, 1.992232, 1.834378, 2.150087, 0.405818, 3.578647
10.060000, 1.978568, 1.818924, 2.138212, 0.374167, 3.582970
10.070000, 2.009132, 1.842131, 2.176134, 0.330786, 3.687479
10.080000, 2.045160, 1.871590, 2.218729, 0.300808, 3.789512
10.090000, 2.000685, 1.828488, 2.172881, 0.270132, 3.731237
10.100000, 2.005757, 1.830689, 2.180825, 0.246350, 3.765164
10.110000, 2.075105, 1.887903, 2.262306, 0.193751, 3.956458
10.120000, 2.154705, 1.950021, 2.359389, 0.097656, 4.211753
10.130000, 2.124428, 1.914687, 2.334169, 0.016558, 4.232298
10.140000, 2.086777, 1.883078, 2.290476, 0.039630, 4.133923
10.150000, 2.159248, 1.948124, 2.370372, 0.037475, 4.281021
10.160000, 2.180820, 1.952005, 2.409634, -0.118736, 4.480375
10.170000, 2.270250, 2.015182, 2.525318, -0.293154, 4.833653
10.180000, 2.219304, 1.995578, 2.443029, -0.029114, 4.467721
10.190000, 2.117456, 1.928769, 2.306143, 0.221178, 4.013734
10.200000, 2.167336, 1.970124, 2.364547, 0.185387, 4.149284
10.210000, 2.072244, 1.884760, 2.259729, 0.188046, 3.956443
10.220000, 2.086591, 1.897625, 2.275557, 0.187510, 3.985672
10.230000, 2.099803, 1.904142, 2.295464, 0.133434, 4.066171
10.240000, 2.115433, 1.924243, 2.306623, 0.193999, 4.036867
10.250000, 2.067386, 1.902545, 2.232227, 0.410755, 3.724016
10.260000, 2.133628, 1.944528, 2.322728, 0.233198, 4.034058
10.270000, 2.129226, 1.935097, 2.323355, 0.178254, 4.080198
10.280000, 2.134075, 1.957594, 2.310557, 0.360455, 3.907696
10.290000, 2.002565, 1.833187, 2.171942, 0.300340, 3.704789
10.300000, 2.057832, 1.875099, 2.240564, 0.221392, 3.894272
10.310000, 2.133938, 1.931974, 2.335902, 0.104225, 4.163651
10.320000, 2.214016, 1.984319, 2.443714, -0.094414, 4.522446
10.330000, 2.225102, 1.997499, 2.452705, -0.062279, 4.512484
10.340000, 2.224538, 2.007487, 2.441590, 0.043200, 4.405877
10.350000, 2.199835, 1.977499, 2.422171, -0.034612, 4.434283
10.360000, 2.045552, 1.835335, 2.255770, -0.067107, 4.158212
10.370000, 2.015480, 1.842864, 2.188096, 0.280710, 3.750249
10.380000, 1.966575, 1.804595, 2.128555, 0.338695, 3.594455
10.390000, 1.975395, 1.810248, 2.140543, 0.315682, 3.635109
10.400000, 1.885795, 1.732929, 2.038661, 0.349511, 3.422078
10.410000, 1.920544, 1.784465, 2.056623, 0.552965, 3.288123
10.420000, 1.923961, 1.788230, 2.059691, 0.559886, 3.288036
10.430000, 2.005263, 1.850654, 2.159873, 0.451458, 3.559069
10.440000, 1.999176, 1.849598, 2.148754, 0.495937, 3.502415
10.450000, 2.019300, 1.858240, 2.180361, 0.400666, 3.637935
10.460000, 2.078440, 1.900060, 2.256820, 0.285745, 3.871136
10.470000, 2.145599, 1.965931, 2.325268, 0.339956, 3.951243
10.480000, 2.239382, 2.048358, 2.430406, 0.319617, 4.159148
10.490000, 2.108475, 1.925395, 2.291554, 0.268547, 3.948402
10.500000, 2.175387, 1.975077, 2.375696, 0.162304, 4.188469
10.510000, 2.131121, 1.921168, 2.341074, 0.021120, 4.241122
10.520000, 2.230081, 2.019916, 2.440245, 0.117956, 4.342205
10.530000, 2.083665, 1.917950, 2.249381, 0.418248, 3.749083
10.540000, 2.110421, 1.926465, 2.294377, 0.261687, 3.959154
10.550000, 2.187059, 1.981710, 2.392407, 0.123336, 4.250781
10.560000, 2.092050, 1.888308, 2.295792, 0.044467, 4.139633
10.570000, 2.143990, 1.915750, 2.372230, -0.149794, 4.437774
10.580000, 2.141060, 1.921053, 2.361067, -0.069984, 4.352103
10.590000, 2.086996, 1.871937, 2.302054, -0.074312, 4.248303
10.600000, 2.085199, 1.866970, 2.303428, -0.107978, 4.278376
10.610000, 2.139868, 1.928724, 2.351012, 0.017898, 4.261839
10.620000, 2.096979, 1.913452, 2.280506, 0.252556, 3.941402
10.630000, 2.013701, 1.844010, 2.183392, 0.308324, 3.719078
10.640000, 2.008629, 1.834539, 2.182719, 0.259045, 3.758212
10.650000, 2.037069, 1.850821, 2.223316, 0.165309, 3.908828
10.660000, 2.020486, 1.857946, 2.183026, 0.386979, 3.653992
10.670000, 2.012082, 1.846719, 2.177445, 0.350200, 3.673964
10.680000, 2.092401, 1.912579, 2.272222, 0.285218, 3.899583
10.690000, 2.043111, 1.870923, 2.215300, 0.312635, 3.773588
10.700000, 2.079994, 1.891322, 2.268666, 0.183862, 3.976126
10.710000, 2.048684, 1.854504, 2.242865, 0.097195, 4.000174
10.720000, 2.099048, 1.902581, 2.295515, 0.124579, 4.073517
10.730000, 2.040939, 1.863847, 2.218032, 0.261185, 3.820693
10.740000, 2.123149, 1.919753, 2.326546, 0.079035, 4.167264
10.750000, 2.127375, 1.936731, 2.318020, 0.211422, 4.043329
10.760000, 2.132484, 1.942959, 2.322009, 0.227781, 4.037187
10.770000, 2.206974, 2.021752, 2.392195, 0.345519, 4.068428
10.780000, 2.173649, 1.982927, 2.364370, 0.256922, 4.090375
10.790000, 2.157888, 1.968440, 2.347335, 0.253967, 4.061809
10.800000, 2.003142, 1.826295, 2.179988, 0.225858, 3.780426
10.810000, 2.040083, 1.849790, 2.230375, 0.127668, 3.952497
10.820000, 2.096400, 1.891558, 2.301243, 0.037757, 4.155044
10.830000, 2.072986, 1.870255, 2.275718, 0.035558, 4.110415
10.840000, 2.091746, 1.898416, 2.285076, 0.148802, 4.034690
10.850000, 2.112041, 1.905523, 2.318560, 0.036555, 4.187527
10.860000, 2.050071, 1.848604, 2.251539, 0.025352, 4.074791
10.870000, 2.107747, 1.904147, 2.311347, 0.061597, 4.153897
10.880000, 2.137846, 1.909459, 2.366233, -0.157419, 4.433111
10.890000, 2.160159, 1.922782, 2.397536, -0.225451, 4.545768
10.900000, 2.243433, 1.990348, 2.496517, -0.300037, 4.786902
10.910000, 2.145199, 1.907050, 2.383348, -0.248170, 4.538568
10.920000, 2.186264, 1.959867, 2.412661, -0.088993, 4.461522
10.930000, 2.170166, 1.935741, 2.404591, -0.185774, 4.526106
10.940000, 2.158425, 1.909568, 2.407283, -0.342560, 4.659410
10.950000, 2.254372, 1.980428, 2.528317, -0.498740, 5.007484
10.960000, 2.236884, 2.015382, 2.458386, 0.010817, 4.462952
10.970000, 2.330737, 2.089582, 2.571893, -0.092846, 4.754320
10.980000, 2.269779, 2.013882, 2.525677, -0.301959, 4.841518
10.990000, 2.298474, 2.046484, 2.550464, -0.233996, 4.830945
11.000000, 2.309632, 2.035982, 2.583281, -0.440510, 5.059774
11.010000, 2.351059, 2.073507, 2.628611, -0.438306, 5.140424
11.020000, 2.376625, 2.081830, 2.671419, -0.586023, 5.339273
11.030000, 2.340093, 2.063659, 2.616527, -0.438034, 5.118221
11.040000, 2.288619, 2.026885, 2.550353, -0.341774, 4.919013
11.050000, 2.312917, 2.061713, 2.564121, -0.211654, 4.837489
11.060000, 2.246700, 2.003939, 2.489461, -0.193019, 4.686418
11.070000, 2.158619, 1.923811, 2.393428, -0.201177, 4.518415
11.080000, 2.158650, 1.937592, 2.379708, -0.062960, 4.380260
11.090000, 2.191275, 1.986222, 2.396329, 0.130512, 4.252038
11.100000, 2.241513, 2.027297, 2.455728, 0.088672, 4.394353
11.110000, 2.261396, 2.023710, 2.499082, -0.127316, 4.650108
11.120000, 2.237371, 1.987743, 2.486999, -0.271362, 4.746105
11.130000, 2.175105, 1.944712, 2.405498, -0.140313, 4.490523
11.140000, 2.077250, 1.892996, 2.261503, 0.225523, 3.928976
11.150000, 2.146890, 1.944122, 2.349659, 0.109091, 4.184689
11.160000, 2.054053, 1.882309, 2.225798, 0.328039, 3.780068
11.170000, 2.098914, 1.914970, 2.282858, 0.250300, 3.947528
11.180000, 2.089667, 1.916351, 2.262983, 0.347864, 3.831470
11.190000, 2.155754, 1.960287, 2.351221, 0.191335, 4.120172
11.200000, 2.153332, 1.964899, 2.341765, 0.259604, 4.047060
11.210000, 2.192056, 1.996928, 2.387184, 0.231041, 4.153071
11.220000, 2.202907, 2.000273, 2.405541, 0.166457, 4.239357
11.230000, 2.307633, 2.077505, 2.537760, -0.005121, 4.620387
11.240000, 2.288909, 2.086289, 2.491530, 0.252596, 4.325223
11.250000, 2.156342, 1.974487, 2.338196, 0.328725, 3.983958
11.260000, 2.187184, 2.000528, 2.373840, 0.311312, 4.063056
11.270000, 2.189662, 2.001064, 2.378260, 0.294273, 4.085050
11.280000, 2.227030, 2.024784, 2.429276, 0.194486, 4.259574
11.290000, 2.174705, 1.968408, 2.381002, 0.101443, 4.247967
11.300000, 2.179333, 1.966479, 2.392188, 0.040171, 4.318496
11.310000, 2.152584, 1.947708, 2.357460, 0.093606, 4.211562
11.320000, 2.215251, 2.010592, 2.419910, 0.158453, 4.272049
11.330000, 2.234258, 2.025897, 2.442619, 0.140254, 4.328262
11.340000, 2.277877, 2.047458, 2.508296, -0.037803, 4.593557
11.350000, 2.204657, 1.984032, 2.425281, -0.012592, 4.421905
11.360000, 2.258003, 2.016693, 2.499313, -0.167131, 4.683136
11.370000, 2.244940, 1.977765, 2.512114, -0.440132, 4.930012
11.380000, 2.122448, 1.904738, 2.340158, -0.065508, 4.310403
11.390000, 2.135532, 1.934442, 2.336623, 0.114597, 4.156468
11.400000, 2.159064, 1.954377, 2.363752, 0.101981, 4.216147
11.410000, 2.156059, 1.931848, 2.380271, -0.097238, 4.409357
11.420000, 2.221945, 1.985215, 2.458676, -0.157169, 4.601059
11.430000, 2.260825, 2.073856, 2.447793, 0.381815, 4.139834
11.440000, 2.212026, 2.044944, 2.379108, 0.532869, 3.891183
11.450000, 2.107723, 1.939058, 2.276387, 0.412668, 3.802777
11.460000, 2.161454, 1.966064, 2.356843, 0.197809, 4.125098
11.470000, 2.238935, 2.021215, 2.456654, 0.050880, 4.426990
11.480000, 2.201629, 1.972822, 2.430436, -0.097851, 4.501109
11.490000, 2.254218, 2.025992, 2.482445, -0.039428, 4.547865
11.500000, 2.274726, 2.042295, 2.507158, -0.061184, 4.610636
11.510000, 2.347603, 2.115891, 2.579314, 0.018935, 4.676270
11.520000, 2.360122, 2.128090, 2.592155, 0.028228, 4.692017
11.530000, 2.346038, 2.098884, 2.593192, -0.137828, 4.829904
11.540000, 2.325174, 2.101873, 2.548476, 0.081019, 4.569329
11.550000, 2.367897, 2.146976, 2.588818, 0.147666, 4.588128
11.560000, 2.351841, 2.144461, 2.559221, 0.267697, 4.435986
11.570000, 2.209312, 2.015975, 2.402648, 0.266307, 4.152316
11.580000, 2.226193, 2.017279, 2.435106, 0.126641, 4.325744
11.590000, 2.226433, 2.006177, 2.446689, 0.012890, 4.439975
11.600000, 2.287089, 2.047072, 2.527106, -0.125055, 4.699233
11.610000, 2.287773, 2.019989, 2.555556, -0.403417, 4.978963
11.620000, 2.294904, 2.038880, 2.550929, -0.278111, 4.867919
11.630000, 2.253174, 1.977775, 2.528573, -0.514549, 5.020898
11.640000, 2.207971, 1.972501, 2.443441, -0.158477, 4.574419
11.650000, 2.180213, 1.931492, 2.428935, -0.319403, 4.679829
11.660000, 2.208929, 1.981224, 2.436634, -0.079475, 4.497333
11.670000, 2.214847, 1.992897, 2.436797, -0.015722, 4.445416
11.680000, 2.204875, 1.974429, 2.435322, -0.111083, 4.520834
11.690000, 2.247900, 2.015661, 2.480138, -0.086070, 4.581869
11.700000, 2.188581, 1.982242, 2.394919, 0.114906, 4.262256
11.710000, 2.180513, 1.955213, 2.405812, -0.083720, 4.444745
11.720000, 2.135845, 1.900210, 2.371480, -0.232259, 4.503949
11.730000, 2.059748, 1.883082, 2.236415, 0.284272, 3.835225
11.740000, 2.083990, 1.895694, 2.272285, 0.191642, 3.976337
11.750000, 2.112598, 1.906686, 2.318510, 0.043206, 4.181990
11.760000, 2.169404, 1.979225, 2.359582, 0.258133, 4.080674
11.770000, 2.156051, 1.988007, 2.324096, 0.467222, 3.844881
11.780000, 2.153230, 1.972970, 2.333489, 0.341647, 3.964812
11.790000, 2.147610, 1.971109, 2.324110, 0.373801, 3.921418
11.800000, 2.190342, 2.014815, 2.365870, 0.426314, 3.954371
11.810000, 2.244170, 2.040201, 2.448140, 0.194302, 4.294039
11.820000, 2.196588, 2.004405, 2.388771, 0.265173, 4.128002
11.830000, 2.136531, 1.957879, 2.315183, 0.341104, 3.931959
11.840000, 2.127416, 1.955545, 2.299288, 0.400128, 3.854705
11.850000, 2.098990, 1.919821, 2.278158, 0.298367, 3.899613
11.860000, 2.137518, 1.946260, 2.328777, 0.215393, 4.059644
11.870000, 2.092689, 1.891254, 2.294125, 0.068286, 4.117092
11.880000, 2.066336, 1.864206, 2.268465, 0.034961, 4.097711
11.890000, 2.092235, 1.899886, 2.284585, 0.159144, 4.025327
11.900000, 2.223111, 2.015539, 2.430684, 0.137032, 4.309190
11.910000, 2.236056, 2.028650, 2.443461, 0.151657, 4.320454
11.920000, 2.338502, 2.118454, 2.558549, 0.127049, 4.549954
11.930000, 2.266048, 2.024313, 2.507784, -0.163362, 4.695459
11.940000, 2.209109, 1.970105, 2.448114, -0.192859, 4.611077
11.950000, 2.166151, 1.938433, 2.393869, -0.122385, 4.454688
11.960000, 2.172213, 1.943827, 2.400600, -0.123044, 4.467471
11.970000, 2.216916, 1.964687, 2.469145, -0.317951, 4.751784
11.980000, 2.221321, 1.980289, 2.462352, -0.201020, 4.643661
11.990000, 2.189730, 1.949134, 2.430327, -0.228232, 4.607693
12.000000, 2.250917, 2.009140, 2.492693, -0.178911, 4.680744
12.010000, 2.252923, 2.035612, 2.470234, 0.068977, 4.436870
12.020000, 2.289832, 2.078143, 2.501522, 0.162375, 4.417289
12.030000, 2.297501, 2.078398, 2.516604, 0.095541, 4.499461
12.040000, 2.243176, 2.041025, 2.445326, 0.211590, 4.274761
12.050000, 2.311514, 2.107213, 2.515816, 0.258310, 4.364718
12.060000, 2.303365, 2.103437, 2.503293, 0.294116, 4.312614
12.070000, 2.273019, 2.065310, 2.480728, 0.185571, 4.360467
12.080000, 2.221958, 2.030180, 2.413736, 0.294617, 4.149299
12.090000, 2.123510, 1.941644, 2.305376, 0.295778, 3.951243
12.100000, 2.129983, 1.942335, 2.317631, 0.244145, 4.015821
12.110000, 2.095138, 1.918801, 2.271475, 0.322970, 3.867305
12.120000, 2.160243, 1.966454, 2.354032, 0.212691, 4.107795
12.130000, 2.158462, 1.972713, 2.344211, 0.291707, 4.025216
12.140000, 2.197504, 2.001055, 2.393952, 0.223221, 4.171786
12.150000, 2.270436, 2.054673, 2.486199, 0.102045, 4.438827
12.160000, 2.240227, 2.016548, 2.463905, -0.007716, 4.488169
12.170000, 2.187039, 1.955548, 2.418531, -0.139420, 4.513499
12.180000, 2.147161, 1.921465, 2.372856, -0.121049, 4.415370
12.190000, 2.170241, 1.936303, 2.404178, -0.180802, 4.521283
12.200000, 2.189438, 1.934517, 2.444358, -0.372482, 4.751357
12.210000, 2.069996, 1.863043, 2.276949, -0.009854, 4.149846
12.220000, 2.035882, 1.839477, 2.232287, 0.062039, 4.009725
12.230000, 1.994782, 1.850944, 2.138621, 0.549224, 3.440340
12.240000, 2.013811, 1.860222, 2.167399, 0.470264, 3.557358
12.250000, 2.038157, 1.877044, 2.199269, 0.418996, 3.657318
12.260000, 2.070507, 1.887932, 2.253082, 0.235650, 3.905364
12.270000, 2.072190, 1.894646, 2.249733, 0.287896, 3.856483
12.280000, 2.038920, 1.863206, 2.214634, 0.273014, 3.804826
12.290000, 2.040073, 1.853287, 2.226859, 0.162897, 3.917249
12.300000, 2.147161, 1.932056, 2.362266, -0.014619, 4.308941
12.310000, 2.184526, 1.962897, 2.406155, -0.042818, 4.411870
12.320000, 2.202412, 1.988677, 2.416147, 0.054402, 4.350421
12.330000, 2.192423, 1.966879, 2.417966, -0.074262, 4.459108
12.340000, 2.164090, 1.954969, 2.373211, 0.062449, 4.265731
12.350000, 2.209734, 2.004807, 2.414661, 0.150246, 4.269222
12.360000, 2.223965, 2.011694, 2.436235, 0.090673, 4.357256
12.370000, 2.221266, 2.021339, 2.421192, 0.212027, 4.230504
12.380000, 2.192073, 2.002361, 2.381785, 0.285492, 4.098653
12.390000, 2.238749, 2.027552, 2.449946, 0.116246, 4.361253
12.400000, 2.222456, 2.002791, 2.442122, 0.014846, 4.430066
12.410000, 2.206609, 1.984073, 2.429146, -0.029855, 4.443073
12.420000, 2.141395, 1.945164, 2.337626, 0.169293, 4.113497
12.430000, 2.125433, 1.918491, 2.332375, 0.045692, 4.205175
12.440000, 2.099126, 1.879865, 2.318388, -0.104425, 4.302678
12.450000, 2.186738, 1.946592, 2.426885, -0.226704, 4.600181
12.460000, 2.205955, 1.952929, 2.458982, -0.336930, 4.748841
12.470000, 2.237289, 1.975869, 2.498709, -0.389951, 4.864529
12.480000, 2.126842, 1.927032, 2.326652, 0.118778, 4.134906
12.490000, 2.090713, 1.916400, 2.265025, 0.338896, 3.842529
12.500000, 2.103805, 1.932073, 2.275536, 0.377927, 3.829682
12.510000, 2.153130, 1.967764, 2.338496, 0.290224, 4.016036
12.520000, 2.075331, 1.895328, 2.255334, 0.266323, 3.884339
12.530000, 2.050218, 1.856331, 2.244105, 0.101675, 3.998761
12.540000, 2.080172, 1.874563, 2.285781, 0.013825, 4.146520
12.550000, 2.106790, 1.903993, 2.309587, 0.068706, 4.144874
12.560000, 2.134934, 1.921022, 2.348846, -0.014855, 4.284724
12.570000, 2.112303, 1.903529, 2.321078, 0.014143, 4.210464
12.580000, 2.146244, 1.953664, 2.338824, 0.210839, 4.081650
12.590000, 2.226851, 2.017305, 2.436397, 0.120939, 4.332763
12.600000, 2.290911, 2.069494, 2.512328, 0.065695, 4.516127
12.610000, 2.222798, 1.996084, 2.449512, -0.055652, 4.501248
12.620000, 2.270091, 2.030592, 2.509589, -0.136841, 4.677022
12.630000, 2.331597, 2.076773, 2.586421, -0.229353, 4.892548
12.640000, 2.362816, 2.088702, 2.636929, -0.391989, 5.117620
12.650000, 2.248896, 2.023887, 2.473905, -0.012417, 4.510209
12.660000, 2.157243, 1.956703, 2.357783, 0.141843, 4.172644
12.670000, 2.241827, 2.011670, 2.471985, -0.071230, 4.554885
12.680000, 2.144068, 1.907952, 2.380184, -0.228866, 4.517002
12.690000, 2.207172, 1.975264, 2.439081, -0.123476, 4.537820
12.700000, 2.209043, 1.997308, 2.420777, 0.081137, 4.336949
12.710000, 2.157932, 1.970043, 2.345821, 0.269674, 4.046190
12.720000, 2.147211, 1.960433, 2.333989, 0.270116, 4.024307
12.730000, 2.104880, 1.919891, 2.289868, 0.245772, 3.963988
12.740000, 2.188667, 2.001309, 2.376026, 0.305736, 4.071599
12.750000, 2.172983, 2.003039, 2.342928, 0.465061, 3.880906
12.760000, 2.107839, 1.944044, 2.271634, 0.461718, 3.753959
12.770000, 2.131496, 1.963460, 2.299532, 0.442758, 3.820234
12.780000, 2.192058, 2.011201, 2.372914, 0.374470, 4.009645
12.790000, 2.277556, 2.072468, 2.482645, 0.216440, 4.338672
12.800000, 2.310538, 2.089937, 2.531140, 0.093523, 4.527554
12.810000, 2.214669, 2.006373, 2.422964, 0.121325, 4.308012
12.820000, 2.184535, 1.982346, 2.386723, 0.152565, 4.216504
12.830000, 2.140842, 1.950705, 2.330980, 0.229985, 4.051699
12.840000, 2.151668, 1.963310, 2.340025, 0.258698, 4.044638
12.850000, 2.185293, 1.993533, 2.377053, 0.258130, 4.112455
12.860000, 2.229006, 2.041103, 2.416910, 0.340598, 4.117415
12.870000, 2.209227, 1.998416, 2.420037, 0.090611, 4.327842
12.880000, 2.255193, 2.026857, 2.483529, -0.039556, 4.549942
12.890000, 2.146096, 1.929586, 2.362605, -0.029797, 4.321989
12.900000, 2.181830, 1.966084, 2.397576, 0.013608, 4.350052
12.910000, 2.058827, 1.875231, 2.242424, 0.213708, 3.903947
12.920000, 2.133494, 1.931534, 2.335455, 0.103814, 4.163175
12.930000, 2.154413, 1.969808, 2.339018, 0.299154, 4.009672
12.940000, 2.211842, 2.017905, 2.405780, 0.262793, 4.160892
12.950000, 2.191551, 1.991611, 2.391492, 0.182171, 4.200932
12.960000, 2.179269, 1.955324, 2.403213, -0.071344, 4.429882
12.970000, 2.102025, 1.893643, 2.310406, 0.007814, 4.196235
12.980000, 2.105846, 1.918730, 2.292961, 0.225357, 3.986334
12.990000, 2.061567, 1.885136, 2.237998, 0.288456, 3.834677
13.000000, 2.087544, 1.909916, 2.265171, 0.302408, 3.872679
13.010000, 2.182219, 1.986941, 2.377496, 0.219704, 4.144734
13.020000, 2.102740, 1.926201, 2.279279, 0.328543, 3.876937
13.030000, 2.139786, 1.954510, 2.325063, 0.277780, 4.001792
13.040000, 2.144141, 1.962483, 2.325800, 0.318494, 3.969788
13.050000, 2.174004, 1.992651, 2.355356, 0.351435, 3.996572
13.060000, 2.132404, 1.932190, 2.332618, 0.120278, 4.144531
13.070000, 2.130588, 1.917013, 2.344163, -0.015813, 4.276989
13.080000, 2.133812, 1.913309, 2.354315, -0.082218, 4.349842
13.090000, 2.162770, 1.929143, 2.396397, -0.185153, 4.510693
13.100000, 2.209554, 1.960619, 2.458489, -0.292215, 4.711323
13.110000, 2.025966, 1.817198, 2.234734, -0.072124, 4.124056
13.120000, 2.075458, 1.848682, 2.302234, -0.203615, 4.354531
13.130000, 2.047791, 1.867460, 2.228121, 0.235492, 3.860090
13.140000, 2.095073, 1.905291, 2.284856, 0.187785, 4.002361
13.150000, 2.080368, 1.906107, 2.254630, 0.329060, 3.831677
13.160000, 2.157408, 1.980267, 2.334548, 0.377167, 3.937649
13.170000, 2.091683, 1.895781, 2.287584, 0.122900, 4.060465
13.180000, 2.191817, 1.981577, 2.402057, 0.078928, 4.304706
13.190000, 2.218930, 1.993162, 2.444699, -0.050012, 4.487872
13.200000, 2.345121, 2.103099, 2.587143, -0.087169, 4.777411
13.210000, 2.321404, 2.083033, 2.559775, -0.074197, 4.717005
13.220000, 2.287211, 2.035075, 2.539346, -0.246720, 4.821141
13.230000, 2.175561, 1.949708, 2.401415, -0.094239, 4.445362
13.240000, 2.201461, 1.980469, 2.422454, -0.019485, 4.422408
13.250000, 2.228750, 1.990406, 2.467094, -0.166575, 4.624075
13.260000, 2.183591, 1.964278, 2.402903, -0.020471, 4.387653
13.270000, 2.172006, 1.946322, 2.397690, -0.096088, 4.440101
13.280000, 2.238069, 1.989655, 2.486483, -0.258459, 4.734597
13.290000, 2.193464, 1.957676, 2.429252, -0.176178, 4.563106
13.300000, 2.179504, 1.958146, 2.400861, -0.045116, 4.404123
13.310000, 2.115324, 1.917679, 2.312968, 0.129021, 4.101626
13.320000, 2.073277, 1.885108, 2.261446, 0.182204, 3.964350
13.330000, 2.191790, 1.983179, 2.400400, 0.095280, 4.288299
13.340000, 2.185550, 1.977269, 2.393832, 0.092348, 4.278752
13.350000, 2.189938, 1.990904, 2.388972, 0.189673, 4.190203
13.360000, 2.248261, 2.040381, 2.456142, 0.159088, 4.337435
13.370000, 2.215486, 2.000173, 2.430799, 0.051617, 4.379356
13.380000, 2.086795, 1.863720, 2.309870, -0.155080, 4.328670
13.390000, 2.101084, 1.874278, 2.327890, -0.178290, 4.380458
13.400000, 2.215007, 1.979739, 2.450274, -0.149400, 4.579413
13.410000, 2.108477, 1.901253, 2.315702, 0.025896, 4.191058
13.420000, 2.130236, 1.905394, 2.355078, -0.129402, 4.389874
13.430000, 2.149718, 1.918059, 2.381378, -0.178430, 4.477867
13.440000, 2.129715, 1.898827, 2.360602, -0.190675, 4.450105
13.450000, 2.039319, 1.872397, 2.206241, 0.361774, 3.716864
13.460000, 2.067030, 1.900772, 2.233287, 0.396167, 3.737892
13.470000, 2.002110, 1.829655, 2.174566, 0.268956, 3.735265
13.480000, 2.078855, 1.897059, 2.260651, 0.251828, 3.905883
13.490000, 2.120594, 1.939017, 2.302170, 0.295777, 3.945410
13.500000, 2.045465, 1.853116, 2.237814, 0.112384, 3.978546
13.510000, 2.086694, 1.907296, 2.266092, 0.283768, 3.889620
13.520000, 2.083525, 1.896639, 2.270411, 0.205346, 3.961704
13.530000, 2.120995, 1.924665, 2.317325, 0.147901, 4.094089
13.540000, 2.153282, 1.960863, 2.345701, 0.219494, 4.087070
13.550000, 2.123329, 1.926713, 2.319945, 0.147362, 4.099297
13.560000, 2.145125, 1.959899, 2.330351, 0.283629, 4.006622
13.570000, 2.179471, 1.974578, 2.384363, 0.120327, 4.238614
13.580000, 2.137343, 1.943999, 2.330688, 0.194256, 4.080431
13.590000, 2.175596, 1.960325, 2.390867, 0.012147, 4.339044
13.600000, 2.134087, 1.951641, 2.316533, 0.300530, 3.967644
13.610000, 2.178905, 1.976655, 2.381154, 0.146322, 4.211488
13.620000, 2.131915, 1.944054, 2.319776, 0.243940, 4.019890
13.630000, 2.110711, 1.909662, 2.311760, 0.090191, 4.131231
13.640000, 2.220913, 1.991016, 2.450809, -0.089519, 4.531345
13.650000, 2.159336, 1.928927, 2.389746, -0.156253, 4.474925
13.660000, 2.122013, 1.907004, 2.337023, -0.038802, 4.282829
13.670000, 2.064340, 1.830940, 2.297740, -0.281300, 4.409979
13.680000, 2.056845, 1.828828, 2.284862, -0.234696, 4.348386
13.690000, 2.076230, 1.838564, 2.313895, -0.312276, 4.464735
13.700000, 2.132899, 1.878879, 2.386919, -0.419971, 4.685769
13.710000, 2.128859, 1.933823, 2.323894, 0.168778, 4.088940
13.720000, 2.170159, 1.952693, 2.387625, -0.015351, 4.355669
13.730000, 2.172078, 1.958659, 2.385496, 0.027245, 4.316910
13.740000, 2.233867, 2.012893, 2.454841, 0.013105, 4.454629
13.750000, 2.203126, 2.002178, 2.404074, 0.183623, 4.222629
13.760000, 2.185702, 1.974763, 2.396641, 0.065788, 4.305616
13.770000, 2.147673, 1.968680, 2.326667, 0.348810, 3.946536
13.780000, 2.157710, 1.975989, 2.339430, 0.331440, 3.983979
13.790000, 2.170889, 1.982001, 2.359776, 0.272590, 4.069187
13.800000, 2.107917, 1.910267, 2.305566, 0.121568, 4.094265
13.810000, 2.162667, 1.944383, 2.380952, -0.031062, 4.356396
13.820000, 2.208068, 1.968583, 2.447552, -0.198723, 4.614859
13.830000, 2.265108, 2.020070, 2.510146, -0.197494, 4.727710
13.840000, 2.213977, 1.998518, 2.429435, 0.048646, 4.379308
13.850000, 2.314175, 2.097778, 2.530573, 0.139410, 4.488940
13.860000, 2.368686, 2.145237, 2.592135, 0.123052, 4.614321
13.870000, 2.301342, 2.081870, 2.520815, 0.095669, 4.507016
13.880000, 2.299453, 2.070844, 2.528062, 0.001957, 4.596948
13.890000, 2.250236, 2.034006, 2.466466, 0.077151, 4.423321
13.900000, 2.186155, 1.976361, 2.395949, 0.077752, 4.294557
13.910000, 2.103937, 1.905467, 2.302408, 0.109335, 4.098540
13.920000, 2.123876, 1.932047, 2.315705, 0.196019, 4.051732
13.930000, 2.119421, 1.913134, 2.325709, 0.046256, 4.192586
13.940000, 2.112301, 1.895836, 2.328766, -0.063142, 4.287744
13.950000, 2.205054, 1.970087, 2.440022, -0.156338, 4.566447
13.960000, 2.236103, 2.040442, 2.431765, 0.269731, 4.202475
13.970000, 2.253980, 2.043121, 2.464840, 0.134867, 4.373093
13.980000, 2.278198, 2.064847, 2.491548, 0.134049, 4.422346
13.990000, 2.269420, 2.038851, 2.499990, -0.047774, 4.586615
14.000000, 2.321032, 2.080088, 2.561976, -0.100429, 4.742492
14.010000, 2.293965, 2.065565, 2.522365, -0.001430, 4.589360
14.020000, 2.315756, 2.065035, 2.566477, -0.203959, 4.835471
14.030000, 2.361304, 2.107990, 2.614617, -0.184463, 4.907070
14.040000, 2.182947, 1.928552, 2.437342, -0.373691, 4.739585
14.050000, 2.108739, 1.886175, 2.331303, -0.128001, 4.345479
14.060000, 2.145435, 1.899323, 2.391547, -0.327958, 4.618828
14.070000, 2.245088, 1.975075, 2.515100, -0.468508, 4.958683
14.080000, 2.123348, 1.914342, 2.332353, 0.022868, 4.223827
14.090000, 2.149237, 1.961382, 2.337093, 0.261313, 4.037162
14.100000, 2.170976, 1.981127, 2.360824, 0.263022, 4.078930
14.110000, 2.200127, 1.994432, 2.405823, 0.132911, 4.267344
14.120000, 2.184296, 2.014429, 2.354163, 0.477157, 3.891434
14.130000, 2.078498, 1.896422, 2.260574, 0.248658, 3.908337
14.140000, 2.106516, 1.910131, 2.302901, 0.132870, 4.080162
14.150000, 2.107926, 1.905464, 2.310389, 0.073202, 4.142651
14.160000, 2.175512, 1.951051, 2.399973, -0.080291, 4.431314
14.170000, 2.240433, 2.017379, 2.463488, -0.001238, 4.482104
14.180000, 2.151681, 1.932722, 2.370640, -0.048828, 4.352190
14.190000, 2.099795, 1.894689, 2.304901, 0.038503, 4.161087
14.200000, 2.094937, 1.887918, 2.301956, 0.014422, 4.175452
14.210000, 2.039413, 1.842317, 2.236508, 0.058627, 4.020198
14.220000, 2.030138, 1.845507, 2.214769, 0.174620, 3.885656
14.230000, 2.031918, 1.823606, 2.240230, -0.061594, 4.125429
14.240000, 2.033857, 1.853926, 2.213787, 0.225580, 3.842134
14.250000, 1.997354, 1.818060, 2.176649, 0.195468, 3.799241
14.260000, 1.932883, 1.760141, 2.105625, 0.196848, 3.668918
14.270000, 2.012262, 1.854915, 2.169610, 0.430939, 3.593585
14.280000, 1.973206, 1.821568, 2.124845, 0.449257, 3.497155
14.290000, 1.970984, 1.812687, 2.129282, 0.380116, 3.561853
14.300000, 2.071197, 1.882989, 2.259405, 0.179728, 3.962666
14.310000, 2.182062, 1.983582, 2.380541, 0.187369, 4.176754
14.320000, 2.131447, 1.940453, 2.322441, 0.211978, 4.050915
14.330000, 1.935271, 1.797891, 2.072651, 0.554618, 3.315924
14.340000, 1.962485, 1.812940, 2.112031, 0.459572, 3.465399
14.350000, 1.982569, 1.817639, 2.147498, 0.325050, 3.640088
14.360000, 2.133559, 1.945643, 2.321476, 0.245019, 4.022099
14.370000, 2.169304, 1.977840, 2.360768, 0.245116, 4.093492
14.380000, 2.176074, 1.966038, 2.386111, 0.065233, 4.286916
14.390000, 2.235982, 2.008602, 2.463362, -0.049158, 4.521122
14.400000, 2.212409, 1.983587, 2.441232, -0.087228, 4.512046
14.410000, 2.241089, 1.996465, 2.485713, -0.217354, 4.699532
14.420000, 2.279737, 2.025911, 2.533564, -0.271190, 4.830665
14.430000, 2.256508, 2.021672, 2.491344, -0.103567, 4.616582
14.440000, 2.409014, 2.140934, 2.677094, -0.285155, 5.103183
14.450000, 2.393714, 2.106160, 2.681269, -0.496172, 5.283601
14.460000, 2.369332, 2.106371, 2.632292, -0.273384, 5.012048
14.470000, 2.415148, 2.131681, 2.698614, -0.433656, 5.263951
14.480000, 2.560145, 2.264775, 2.855514, -0.408282, 5.528572
14.490000, 2.532185, 2.246062, 2.818309, -0.343319, 5.407689
14.500000, 2.590327, 2.303297, 2.877357, -0.294287, 5.474941
14.510000, 2.505154, 2.213164, 2.797144, -0.429312, 5.439620
14.520000, 2.462700, 2.167753, 2.757648, -0.501486, 5.426886
14.530000, 2.380480, 2.084172, 2.676788, -0.597376, 5.358337
14.540000, 2.447265, 2.141534, 2.752997, -0.625299, 5.519830
14.550000, 2.359911, 2.086914, 2.632908, -0.383675, 5.103497
14.560000, 2.292928, 2.013162, 2.572694, -0.518686, 5.104543
14.570000, 2.216123, 1.950427, 2.481819, -0.454089, 4.886334
14.580000, 2.173041, 1.903585, 2.442498, -0.534962, 4.881045
14.590000, 2.172047, 1.895527, 2.448568, -0.606947, 4.951042
14.600000, 2.142148, 1.892465, 2.391831, -0.367136, 4.651432
14.610000, 2.114729, 1.882602, 2.346857, -0.218124, 4.447582
14.620000, 2.155168, 1.923479, 2.386858, -0.173287, 4.483623
14.630000, 2.071612, 1.880589, 2.262636, 0.151853, 3.991371
14.640000, 2.139791, 1.973150, 2.306433, 0.465067, 3.814516
14.650000, 2.114597, 1.935032, 2.294162, 0.309995, 3.919199
14.660000, 2.121411, 1.926677, 2.316145, 0.164362, 4.078460
14.670000, 2.028281, 1.846283, 2.210278, 0.199227, 3.857335
14.680000, 1.991817, 1.808604, 2.175030, 0.150546, 3.833087
14.690000, 2.003005, 1.835143, 2.170867, 0.316011, 3.689999
14.700000, 2.044664, 1.862677, 2.226651, 0.215716, 3.873611
14.710000, 2.103001, 1.917237, 2.288766, 0.236088, 3.969915
14.720000, 2.032124, 1.868650, 2.195599, 0.389224, 3.675024
14.730000, 2.074766, 1.893907, 2.255624, 0.257159, 3.892373
14.740000, 2.095967, 1.908081, 2.283853, 0.207736, 3.984198
14.750000, 2.046721, 1.857093, 2.236348, 0.140987, 3.952455
14.760000, 2.119668, 1.907487, 2.331849, -0.012728, 4.252063
14.770000, 2.056008, 1.841889, 2.270127, -0.095858, 4.207874
14.780000, 2.182079, 1.953289, 2.410870, -0.117236, 4.481395
14.790000, 2.282046, 2.034949, 2.529144, -0.201255, 4.765348
14.800000, 2.207679, 1.997570, 2.417787, 0.096116, 4.319241
14.810000, 2.197017, 1.993596, 2.400438, 0.152663, 4.241370
14.820000, 2.192135, 1.969700, 2.414570, -0.043306, 4.427576
14.830000, 2.122218, 1.921008, 2.323427, 0.100091, 4.144345
14.840000, 2.208737, 2.002899, 2.414574, 0.140092, 4.277381
14.850000, 2.220165, 2.010836, 2.429495, 0.116426, 4.323905
14.860000, 2.175383, 1.969156, 2.381611, 0.102825, 4.247942
14.870000, 2.189503, 1.958912, 2.420095, -0.127911, 4.506918
14.880000, 2.160225, 1.925883, 2.394566, -0.194879, 4.515328
14.890000, 2.155430, 1.934613, 2.376248, -0.063761, 4.374622
14.900000, 2.147032, 1.953376, 2.340688, 0.200814, 4.093250
14.910000, 2.125337, 1.927343, 2.323331, 0.135522, 4.115151
14.920000, 2.044852, 1.865190, 2.224513, 0.239277, 3.850426
14.930000, 2.073476, 1.891707, 2.255244, 0.246723, 3.900229
14.940000, 2.120276, 1.921290, 2.319261, 0.120492, 4.120059
14.950000, 2.227597, 2.004954, 2.450240, -0.009937, 4.465131
14.960000, 2.251036, 2.012398, 2.489674, -0.147248, 4.649320
14.970000, 2.160763, 1.974776, 2.346750, 0.291620, 4.029907
14.980000, 2.087071, 1.936312, 2.237829, 0.571964, 3.602177
14.990000, 2.177245, 2.010855, 2.343634, 0.505054, 3.849435
15.000000, 2.223388, 2.040707, 2.406069, 0.387467, 4.059310
15.010000, 2.249096, 2.049567, 2.448626, 0.243853, 4.254340
15.020000, 2.168955, 1.974407, 2.363503, 0.213774, 4.124136
15.030000, 2.140543, 1.944309, 2.336776, 0.168420, 4.112665
15.040000, 2.118928, 1.925435, 2.312422, 0.174345, 4.063512
15.050000, 2.195552, 2.004901, 2.386203, 0.279529, 4.111575
15.060000, 2.211913, 2.012003, 2.411824, 0.202840, 4.220987
15.070000, 2.182983, 1.981486, 2.384481, 0.157957, 4.208010
15.080000, 2.252787, 2.027368, 2.478206, -0.012650, 4.518224
15.090000, 2.329238, 2.084974, 2.573502, -0.125588, 4.784064
15.100000, 2.260860, 2.029799, 2.491921, -0.061274, 4.582995
15.110000, 2.374307, 2.119169, 2.629445, -0.189798, 4.938411
15.120000, 2.448952, 2.205930, 2.691973, 0.006613, 4.891290
15.130000, 2.442367, 2.188822, 2.695912, -0.105731, 4.990465
15.140000, 2.307967, 2.049979, 2.565954, -0.284774, 4.900708
15.150000, 2.303152, 2.070139, 2.536165, -0.038599, 4.644903
15.160000, 2.321362, 2.071448, 2.571276, -0.190242, 4.832965
15.170000, 2.338897, 2.085132, 2.592663, -0.211415, 4.889209
15.180000, 2.210845, 1.972712, 2.448977, -0.182357, 4.604047
15.190000, 2.153032, 1.934256, 2.371808, -0.045639, 4.351704
15.200000, 2.043439, 1.863657, 2.223221, 0.236655, 3.850223
15.210000, 2.123517, 1.927856, 2.319179, 0.157141, 4.089894
15.220000, 2.110305, 1.919291, 2.301319, 0.190640, 4.029970
15.230000, 2.173607, 1.966579, 2.380634, 0.093010, 4.254203
15.240000, 2.177376, 1.962561, 2.392190, 0.018519, 4.336232
15.250000, 2.245277, 2.016983, 2.473572, -0.049053, 4.539607
15.260000, 2.196245, 1.969335, 2.423154, -0.084168, 4.476657
15.270000, 2.153809, 1.921591, 2.386027, -0.179953, 4.487571
15.280000, 2.174516, 1.939995, 2.409038, -0.182395, 4.531427
15.290000, 2.243492, 1.994516, 2.492468, -0.258684, 4.745669
15.300000, 2.204265, 1.988967, 2.419563, 0.040547, 4.367983
15.310000, 2.278120, 2.042704, 2.513537, -0.087786, 4.644026
15.320000, 2.367803, 2.111826, 2.623779, -0.204729, 4.940334
15.330000, 2.365693, 2.100256, 2.631130, -0.301912, 5.033298
15.340000, 2.345159, 2.072804, 2.617515, -0.391981, 5.082300
15.350000, 2.482192, 2.191638, 2.772746, -0.437836, 5.402220
15.360000, 2.408438, 2.149141, 2.667736, -0.197469, 5.014345
15.370000, 2.238970, 2.020380, 2.457561, 0.042161, 4.435780
15.380000, 2.177623, 1.954018, 2.401228, -0.069582, 4.424829
15.390000, 2.216653, 1.991150, 2.442156, -0.049625, 4.482930
15.400000, 2.126322, 1.910957, 2.341687, -0.038067, 4.290711
15.410000, 2.096056, 1.904334, 2.287777, 0.169276, 4.022835
15.420000, 2.074937, 1.891439, 2.258435, 0.230804, 3.919070
15.430000, 2.102941, 1.921434, 2.284448, 0.278815, 3.927067
15.440000, 2.133750, 1.931308, 2.336192, 0.099232, 4.168268
15.450000, 2.174042, 1.960326, 2.387759, 0.026220, 4.321865
15.460000, 2.192892, 1.975840, 2.409944, 0.011548, 4.374236
15.470000, 2.222913, 2.018719, 2.427106, 0.170792, 4.275034
15.480000, 2.244251, 2.020207, 2.468295, -0.007364, 4.495867
15.490000, 2.217416, 1.986367, 2.448466, -0.104600, 4.539433
15.500000, 2.289655, 2.044626, 2.534684, -0.172852, 4.752162
15.510000, 2.324846, 2.064187, 2.585505, -0.294746, 4.944437
15.520000, 2.314114, 2.039296, 2.588932, -0.447772, 5.076001
15.530000, 2.294535, 2.018774, 2.570296, -0.476828, 5.065897
15.540000, 2.323459, 2.044876, 2.602041, -0.476258, 5.123175
15.550000, 2.254276, 2.026444, 2.482107, -0.035402, 4.543954
15.560000, 2.176475, 1.980918, 2.372033, 0.211144, 4.141807
15.570000, 2.254382, 2.049829, 2.458935, 0.198650, 4.310114
15.580000, 2.202359, 2.007871, 2.396846, 0.247784, 4.156933
15.590000, 2.238115, 2.014912, 2.461318, -0.005050, 4.481279
15.600000, 2.180394, 1.956421, 2.404367, -0.070507, 4.431294
15.610000, 2.275721, 2.040928, 2.510514, -0.083918, 4.635359
15.620000, 2.267245, 2.025769, 2.508721, -0.159560, 4.694050
15.630000, 2.250774, 2.048660, 2.452888, 0.219555, 4.281992
15.640000, 2.371282, 2.146460, 2.596104, 0.111850, 4.630715
15.650000, 2.249885, 2.025662, 2.474109, -0.003533, 4.503303
15.660000, 2.258798, 2.030133, 2.487462, -0.039249, 4.556844
15.670000, 2.281741, 2.074596, 2.488886, 0.199960, 4.363522
15.680000, 2.229536, 2.040795, 2.418276, 0.332720, 4.126351
15.690000, 2.288028, 2.085690, 2.490367, 0.254549, 4.321508
15.700000, 2.446383, 2.231032, 2.661734, 0.282133, 4.610634
15.710000, 2.426499, 2.215584, 2.637415, 0.306825, 4.546174
15.720000, 2.311261, 2.110518, 2.512004, 0.293817, 4.328706
15.730000, 2.322005, 2.121603, 2.522407, 0.307992, 4.336019
15.740000, 2.311935, 2.120801, 2.503069, 0.391062, 4.232809
15.750000, 2.271159, 2.064600, 2.477718, 0.195269, 4.347049
15.760000, 2.318223, 2.091870, 2.544576, 0.043400, 4.593046
15.770000, 2.421724, 2.162419, 2.681029, -0.184256, 5.027704
15.780000, 2.514423, 2.231448, 2.797398, -0.329441, 5.358286
15.790000, 2.443079, 2.167878, 2.718279, -0.322656, 5.208813
15.800000, 2.292824, 2.038776, 2.546872, -0.260327, 4.845975
15.810000, 2.212665, 1.987584, 2.437746, -0.049374, 4.474703
15.820000, 2.152990, 1.936334, 2.369646, -0.024375, 4.330355
15.830000, 2.053406, 1.877336, 2.229477, 0.283917, 3.822896
15.840000, 2.004278, 1.852247, 2.156309, 0.476385, 3.532171
15.850000, 2.015520, 1.852359, 2.178680, 0.375778, 3.655261
15.860000, 2.019387, 1.849650, 2.189125, 0.313546, 3.725228
15.870000, 1.969520, 1.827037, 2.112002, 0.537588, 3.401451
15.880000, 1.964506, 1.837861, 2.091151, 0.691737, 3.237275
15.890000, 2.064274, 1.928004, 2.200544, 0.694775, 3.433772
15.900000, 2.077035, 1.934740, 2.219331, 0.646984, 3.507087
15.910000, 1.976824, 1.838718, 2.114929, 0.588879, 3.364768
15.920000, 1.950555, 1.817114, 2.083996, 0.609487, 3.291622
15.930000, 2.035658, 1.882366, 2.188950, 0.495091, 3.576225
15.940000, 2.075532, 1.913142, 2.237923, 0.443529, 3.707535
15.950000, 2.033980, 1.873820, 2.194140, 0.424391, 3.643569
15.960000, 2.072735, 1.911697, 2.233772, 0.454331, 3.691139
15.970000, 2.119910, 1.944549, 2.295270, 0.357562, 3.882257
15.980000, 2.102370, 1.930397, 2.274344, 0.374061, 3.830680
15.990000, 2.201592, 2.008236, 2.394949, 0.258385, 4.144800
16.000000, 2.243500, 2.043885, 2.443115, 0.237392, 4.249608
16.010000, 2.203565, 2.000010, 2.407121, 0.157858, 4.249273
16.020000, 2.150794, 1.976724, 2.324864, 0.401411, 3.900177
16.030000, 2.143465, 1.956805, 2.330124, 0.267564, 4.019366
16.040000, 2.200928, 2.010051, 2.391805, 0.282640, 4.119216
16.050000, 2.208559, 2.002116, 2.415001, 0.133837, 4.283280
16.060000, 2.234500, 2.020783, 2.448217, 0.086668, 4.382333
16.070000, 2.119119, 1.910914, 2.327324, 0.026681, 4.211556
16.080000, 2.126000, 1.906514, 2.345486, -0.079803, 4.331803
16.090000, 2.142498, 1.904714, 2.380283, -0.247207, 4.532203
16.100000, 2.155103, 1.902512, 2.407694, -0.383403, 4.693609
16.110000, 2.100487, 1.878013, 2.322962, -0.135354, 4.336328
16.120000, 2.081034, 1.890321, 2.271747, 0.164390, 3.997678
16.130000, 2.035582, 1.869090, 2.202074, 0.362357, 3.708807
16.140000, 2.084150, 1.909831, 2.258469, 0.332262, 3.836038
16.150000, 2.151868, 1.982298, 2.321438, 0.447709, 3.856027
16.160000, 2.203375, 2.021620, 2.385129, 0.376763, 4.029986
16.170000, 2.200383, 2.017273, 2.383492, 0.360154, 4.040611
16.180000, 2.244826, 2.061019, 2.428632, 0.397591, 4.092060
16.190000, 2.171552, 2.002980, 2.340124, 0.477425, 3.865678
16.200000, 2.124936, 1.960071, 2.289802, 0.468058, 3.781814
16.210000, 2.104814, 1.931233, 2.278395, 0.360343, 3.849285
16.220000, 2.067884, 1.900422, 2.235345, 0.384916, 3.750851
16.230000, 2.063625, 1.889155, 2.238095, 0.310221, 3.817030
16.240000, 2.243896, 2.046176, 2.441616, 0.256833, 4.230959
16.250000, 2.278332, 2.072847, 2.483817, 0.213232, 4.343431
16.260000, 2.315720, 2.088013, 2.543427, 0.027290, 4.604150
16.270000, 2.179781, 1.973473, 2.386089, 0.106414, 4.253148
16.280000, 2.286398, 2.064367, 2.508430, 0.055009, 4.517788
16.290000, 2.314062, 2.065028, 2.563096, -0.188702, 4.816826
16.300000, 2.313914, 2.074164, 2.553665, -0.095546, 4.723375
16.310000, 2.249977, 2.044988, 2.454967, 0.189857, 4.310097
16.320000, 2.272680, 2.060189, 2.485170, 0.137175, 4.408184
16.330000, 2.277131, 2.044240, 2.510022, -0.063397, 4.617659
16.340000, 2.191571, 1.968122, 2.415020, -0.054066, 4.437207
16.350000, 2.322861, 2.100655, 2.545066, 0.089721, 4.556000
16.360000, 2.291015, 2.063918, 2.518111, 0.008722, 4.573308
16.370000, 2.248713, 2.036185, 2.461241, 0.112834, 4.384592
16.380000, 2.274034, 2.055871, 2.492196, 0.081530, 4.466537
16.390000, 2.275633, 2.029244, 2.522022, -0.200545, 4.751811
16.400000, 2.261385, 2.020357, 2.502413, -0.160920, 4.683690
16.410000, 2.278603, 2.025727, 2.531480, -0.262774, 4.819981
16.420000, 2.252733, 2.017038, 2.488427, -0.115967, 4.621432
16.430000, 2.207525, 1.968527, 2.446522, -0.194370, 4.609420
16.440000, 2.216890, 1.969553, 2.464228, -0.268824, 4.702604
16.450000, 2.165307, 1.926240, 2.404374, -0.237288, 4.567902
16.460000, 2.274479, 2.006029, 2.542929, -0.423413, 4.972371
16.470000, 2.347069, 2.061347, 2.632792, -0.524409, 5.218548
16.480000, 2.168293, 1.960888, 2.375698, 0.083897, 4.252688
16.490000, 2.292781, 2.068998, 2.516563, 0.043796, 4.541766
16.500000, 2.280727, 2.051624, 2.509831, -0.021737, 4.583192
16.510000, 2.251528, 2.035120, 2.467935, 0.076663, 4.426392
16.520000, 2.165596, 1.957555, 2.373638, 0.074802, 4.256391
16.530000, 2.172760, 1.952256, 2.393264, -0.043280, 4.388800
16.540000, 2.221928, 1.998584, 2.445273, -0.022654, 4.466511
16.550000, 2.213051, 1.998093, 2.428008, 0.052754, 4.373347
16.560000, 2.338764, 2.107777, 2.569751, 0.017374, 4.660154
16.570000, 2.263866, 2.040603, 2.487129, 0.020103, 4.507630
16.580000, 2.280197, 2.055535, 2.504859, 0.022373, 4.538021
16.590000, 2.348473, 2.106303, 2.590644, -0.085311, 4.782258
16.600000, 2.384918, 2.137332, 2.632503, -0.103291, 4.873126
16.610000, 2.328563, 2.094063, 2.563063, -0.028132, 4.685258
16.620000, 2.194523, 1.978045, 2.411000, 0.018951, 4.370095
16.630000, 2.086106, 1.923581, 2.248632, 0.452742, 3.719471
16.640000, 2.086571, 1.919268, 2.253873, 0.405200, 3.767941
16.650000, 2.124619, 1.937848, 2.311391, 0.247589, 4.001650
16.660000, 2.177840, 1.990869, 2.364811, 0.298801, 4.056879
16.670000, 2.253649, 2.044546, 2.462751, 0.152193, 4.355104
16.680000, 2.364888, 2.132165, 2.597611, 0.026052, 4.703725
16.690000, 2.294936, 2.088537, 2.501336, 0.220648, 4.369224
16.700000, 2.290271, 2.074283, 2.506259, 0.119618, 4.460925
16.710000, 2.331431, 2.110223, 2.552639, 0.108320, 4.554543
16.720000, 2.228257, 2.005676, 2.450839, -0.008657, 4.465172
16.730000, 2.213456, 2.004265, 2.422648, 0.111109, 4.315804
16.740000, 2.097462, 1.899079, 2.295844, 0.103743, 4.091180
16.750000, 2.145695, 1.932068, 2.359321, -0.001222, 4.292612
16.760000, 2.243569, 2.015259, 2.471879, -0.050919, 4.538057
16.770000, 2.247255, 2.017750, 2.476761, -0.059248, 4.553759
16.780000, 2.166957, 1.952086, 2.381829, 0.007521, 4.326394
16.790000, 2.048989, 1.853310, 2.244669, 0.082436, 4.015542
16.800000, 2.093739, 1.897199, 2.290279, 0.118539, 4.068939
16.810000, 2.066028, 1.871797, 2.260260, 0.114026, 4.018030
16.820000, 2.084611, 1.893064, 2.276158, 0.159590, 4.009633
16.830000, 2.152872, 1.967232, 2.338513, 0.287209, 4.018536
16.840000, 2.108165, 1.941277, 2.275052, 0.430965, 3.785364
16.850000, 2.153686, 1.979126, 2.328246, 0.399377, 3.907994
16.860000, 2.161391, 1.973030, 2.349752, 0.268385, 4.054396
16.870000, 2.113620, 1.934902, 2.292338, 0.317526, 3.909714
16.880000, 2.052436, 1.869748, 2.235124, 0.216443, 3.888429
16.890000, 2.010331, 1.822821, 2.197840, 0.125884, 3.894777
16.900000, 2.114812, 1.919439, 2.310186, 0.151335, 4.078289
16.910000, 2.091025, 1.885445, 2.296604, 0.024974, 4.157075
16.920000, 2.138891, 1.925249, 2.352533, -0.008187, 4.285969
16.930000, 2.095822, 1.896991, 2.294652, 0.097598, 4.094045
16.940000, 2.068280, 1.891851, 2.244710, 0.295187, 3.841373
16.950000, 2.111756, 1.919238, 2.304274, 0.176976, 4.046536
16.960000, 2.138586, 1.924949, 2.352223, -0.008437, 4.285610
16.970000, 2.144856, 1.928979, 2.360732, -0.024674, 4.314386
16.980000, 2.054033, 1.859625, 2.248442, 0.100256, 4.007811
16.990000, 2.081096, 1.894451, 2.267741, 0.205337, 3.956855
17.000000, 2.029323, 1.849943, 2.208702, 0.226584, 3.832061
17.010000, 2.122536, 1.927224, 2.317847, 0.159680, 4.085392
17.020000, 2.260244, 2.050019, 2.470469, 0.147509, 4.372979
17.030000, 2.167493, 1.979429, 2.355557, 0.277472, 4.057513
17.040000, 2.121474, 1.931986, 2.310962, 0.217144, 4.025804
17.050000, 2.168837, 1.957103, 2.380570, 0.040939, 4.296734
17.060000, 2.130672, 1.927438, 2.333905, 0.088199, 4.173144
17.070000, 2.151131, 1.939755, 2.362507, 0.026826, 4.275436
17.080000, 2.140599, 1.919915, 2.361284, -0.077255, 4.358454
17.090000, 2.197445, 1.972396, 2.422494, -0.064270, 4.459160
17.100000, 2.041578, 1.862365, 2.220791, 0.240508, 3.842648
17.110000, 2.078389, 1.880912, 2.275867, 0.093767, 4.063012
17.120000, 2.099343, 1.891950, 2.306737, 0.015065, 4.183621
17.130000, 2.162428, 1.952987, 2.371868, 0.057578, 4.267278
17.140000, 2.216845, 2.004198, 2.429492, 0.079768, 4.353923
17.150000, 2.145168, 1.953924, 2.336412, 0.223191, 4.067144
17.160000, 2.214274, 2.011656, 2.416892, 0.177988, 4.250560
17.170000, 2.008044, 1.830833, 2.185256, 0.227089, 3.789000
17.180000, 2.007289, 1.812811, 2.201767, 0.052808, 3.961770
17.190000, 2.036656, 1.834626, 2.238685, 0.006287, 4.067024
17.200000, 1.945099, 1.792926, 2.097273, 0.415773, 3.474425
17.210000, 1.990923, 1.829273, 2.152572, 0.366365, 3.615481
17.220000, 2.070658, 1.899223, 2.242093, 0.347757, 3.793560
17.230000, 2.159850, 1.961205, 2.358495, 0.163493, 4.156208
17.240000, 2.190646, 1.983523, 2.397769, 0.109082, 4.272210
17.250000, 2.209827, 2.016169, 2.403485, 0.263590, 4.156064
17.260000, 2.179172, 1.986269, 2.372074, 0.240527, 4.117816
17.270000, 2.205189, 2.005441, 2.404936, 0.197753, 4.212624
17.280000, 2.167471, 1.987489, 2.347452, 0.358682, 3.976259
17.290000, 2.192258, 2.000293, 2.384222, 0.263041, 4.121474
17.300000, 2.162577, 1.963807, 2.361346, 0.164970, 4.160183
17.310000, 2.165450, 1.959890, 2.371010, 0.099597, 4.231304
17.320000, 2.183430, 1.954563, 2.412296, -0.116653, 4.483512
17.330000, 2.154378, 1.928908, 2.379849, -0.111570, 4.420327
17.340000, 2.154656, 1.950632, 2.358681, 0.104236, 4.205077
17.350000, 2.113151, 1.923656, 2.302646, 0.208753, 4.017549
17.360000, 2.174582, 1.962002, 2.387162, 0.038176, 4.310988
17.370000, 2.237820, 2.011184, 2.464455, -0.039839, 4.515479
17.380000, 2.147079, 1.966232, 2.327927, 0.329585, 3.964574
17.390000, 2.076806, 1.907252, 2.246360, 0.372812, 3.780801
17.400000, 2.121103, 1.929369, 2.312836, 0.194202, 4.048003
17.410000, 2.095928, 1.904597, 2.287260, 0.173069, 4.018787
17.420000, 2.107316, 1.897157, 2.317475, -0.004753, 4.219385
17.430000, 2.109076, 1.901246, 2.316907, 0.020401, 4.197752
17.440000, 2.135763, 1.925617, 2.345910, 0.023816, 4.247711
17.450000, 2.107090, 1.909825, 2.304354, 0.124602, 4.089577
17.460000, 2.124249, 1.923325, 2.325172, 0.104995, 4.143502
17.470000, 2.136971, 1.943330, 2.330612, 0.190904, 4.083038
17.480000, 2.184065, 1.986831, 2.381298, 0.201896, 4.166233
17.490000, 2.236916, 2.026243, 2.447589, 0.119678, 4.354154
17.500000, 2.252045, 2.036944, 2.467145, 0.090309, 4.413781
17.510000, 2.192258, 1.957059, 2.427458, -0.171464, 4.555981
17.520000, 2.145302, 1.920890, 2.369713, -0.110007, 4.400610
17.530000, 2.119951, 1.914896, 2.325006, 0.059171, 4.180731
17.540000, 2.092662, 1.887302, 2.298023, 0.028816, 4.156509
17.550000, 2.090475, 1.875511, 2.305440, -0.069890, 4.250841
17.560000, 2.104126, 1.872467, 2.335785, -0.224017, 4.432269
17.570000, 2.003197, 1.812989, 2.193404, 0.091636, 3.914757
17.580000, 1.949894, 1.788019, 2.111768, 0.323076, 3.576712
17.590000, 2.038347, 1.879616, 2.197078, 0.443120, 3.633574
17.600000, 2.140718, 1.968975, 2.312460, 0.414727, 3.866708
17.610000, 2.231946, 2.042788, 2.421104, 0.330931, 4.132961
17.620000, 2.107982, 1.928725, 2.287239, 0.306475, 3.909490
17.630000, 2.068971, 1.918219, 2.219722, 0.553936, 3.584005
17.640000, 2.152388, 1.976705, 2.328072, 0.386791, 3.917986
17.650000, 2.191731, 1.999870, 2.383593, 0.263550, 4.119913
17.660000, 2.219607, 2.005407, 2.433807, 0.066924, 4.372291
17.670000, 2.217324, 2.016406, 2.418242, 0.198123, 4.236525
17.680000, 2.168811, 1.979464, 2.358158, 0.265897, 4.071725
17.690000, 2.138588, 1.944556, 2.332620, 0.188592, 4.088584
17.700000, 2.079537, 1.898064, 2.261009, 0.255764, 3.903309
17.710000, 2.127564, 1.928845, 2.326283, 0.130463, 4.124665
17.720000, 2.098510, 1.915322, 2.281698, 0.257493, 3.939526
17.730000, 2.203980, 2.001781, 2.406179, 0.171905, 4.236055
17.740000, 2.267788, 2.064927, 2.470648, 0.229066, 4.306509
17.750000, 2.254838, 2.040910, 2.468767, 0.104885, 4.404792
17.760000, 2.287229, 2.068971, 2.505487, 0.093765, 4.480693
17.770000, 2.209884, 1.988127, 2.431642, -0.018747, 4.438516
17.780000, 2.289585, 2.044487, 2.534682, -0.173617, 4.752786
17.790000, 2.232219, 1.983228, 2.481210, -0.270113, 4.734551
17.800000, 2.160660, 1.927667, 2.393653, -0.180890, 4.502209
17.810000, 2.241568, 1.998510, 2.484626, -0.201136, 4.684273
17.820000, 2.317539, 2.051554, 2.583524, -0.355576, 4.990654
17.830000, 2.287122, 2.016769, 2.557474, -0.429890, 5.004133
17.840000, 2.246139, 1.992082, 2.500195, -0.307100, 4.799377
17.850000, 2.360374, 2.089924, 2.630825, -0.357618, 5.078367
17.860000, 2.137418, 1.927506, 2.347330, 0.027830, 4.247006
17.870000, 2.134459, 1.910308, 2.358610, -0.118228, 4.387147
17.880000, 2.213861, 1.978799, 2.448924, -0.148485, 4.576207
17.890000, 2.175263, 1.927724, 2.422801, -0.312466, 4.662991
17.900000, 2.078882, 1.835103, 2.322660, -0.371063, 4.528827
17.910000, 1.955739, 1.794213, 2.117265, 0.332422, 3.579057
17.920000, 2.006375, 1.830366, 2.182384, 0.237503, 3.775247
17.930000, 2.016733, 1.828543, 2.204922, 0.125453, 3.908012
17.940000, 2.007804, 1.821422, 2.194187, 0.134683, 3.880926
17.950000, 2.101037, 1.899551, 2.302523, 0.076127, 4.125947
17.960000, 2.110979, 1.943774, 2.278184, 0.430590, 3.791367
17.970000, 2.170347, 1.983698, 2.356996, 0.294546, 4.046148
17.980000, 2.142729, 1.940698, 2.344761, 0.112337, 4.173121
17.990000, 2.227344, 2.016671, 2.438016, 0.110112, 4.344575
18.000000, 2.287139, 2.059912, 2.514366, 0.003537, 4.570742
18.010000, 2.282790, 2.048748, 2.516833, -0.069307, 4.634888
18.020000, 2.326015, 2.072863, 2.579167, -0.218131, 4.870161
18.030000, 2.325550, 2.051580, 2.599520, -0.427813, 5.078913
18.040000, 2.238532, 1.980350, 2.496714, -0.356165, 4.833230
18.050000, 2.209240, 1.932800, 2.485680, -0.568945, 4.987425
18.060000, 2.128655, 1.892943, 2.364367, -0.240220, 4.497530
18.070000, 2.170485, 1.933130, 2.407839, -0.214898, 4.555868
18.080000, 2.202349, 1.946213, 2.458485, -0.371784, 4.776482
18.090000, 2.152017, 1.912801, 2.391232, -0.252067, 4.556101
18.100000, 2.174333, 1.934255, 2.414411, -0.238425, 4.587090
18.110000, 2.242298, 1.979280, 2.505317, -0.401001, 4.885598
18.120000, 2.299712, 2.013919, 2.585505, -0.572474, 5.171898
18.130000, 2.107839, 1.896494, 2.319183, -0.016150, 4.231828
18.140000, 2.118117, 1.899614, 2.336620, -0.077814, 4.314048
18.150000, 2.117991, 1.925322, 2.310660, 0.181691, 4.054291
18.160000, 2.100279, 1.883460, 2.317098, -0.078724, 4.279281
18.170000, 2.118517, 1.888380, 2.348654, -0.194334, 4.431368
18.180000, 2.069930, 1.853141, 2.286719, -0.108771, 4.248631
18.190000, 2.172909, 1.926554, 2.419263, -0.302926, 4.648743
18.200000, 2.133297, 1.928030, 2.338564, 0.070391, 4.196203
18.210000, 2.129715, 1.918513, 2.340917, 0.007160, 4.252270
18.220000, 2.222910, 1.994929, 2.450892, -0.068275, 4.514096
18.230000, 2.297230, 2.046441, 2.548018, -0.223161, 4.817621
18.240000, 2.352270, 2.074863, 2.629676, -0.435631, 5.140170
18.250000, 2.234856, 1.979262, 2.490449, -0.333827, 4.803538
18.260000, 2.195020, 1.944392, 2.445648, -0.323761, 4.713800
18.270000, 2.102441, 1.900146, 2.304737, 0.069396, 4.135486
18.280000, 2.111816, 1.930523, 2.293109, 0.289847, 3.933785
18.290000, 2.151950, 1.943361, 2.360539, 0.055657, 4.248243
18.300000, 2.059290, 1.889029, 2.229551, 0.348188, 3.770392
18.310000, 2.079635, 1.911718, 2.247551, 0.392096, 3.767173
18.320000, 2.057164, 1.893507, 2.220820, 0.412437, 3.701890
18.330000, 2.105720, 1.923674, 2.287767, 0.276180, 3.935261
18.340000, 2.167038, 1.960775, 2.373302, 0.094120, 4.239957
18.350000, 2.207462, 1.994406, 2.420517, 0.066279, 4.348645
18.360000, 2.303618, 2.072114, 2.535123, -0.022970, 4.630207
18.370000, 2.309015, 2.079644, 2.538386, 0.003864, 4.614165
18.380000, 2.324235, 2.079163, 2.569306, -0.138705, 4.787174
18.390000, 2.224496, 2.008669, 2.440324, 0.055455, 4.393537
18.400000, 2.244462, 2.013116, 2.475808, -0.080536, 4.569461
18.410000, 2.124689, 1.938668, 2.310710, 0.255198, 3.994180
18.420000, 2.086475, 1.923468, 2.249482, 0.448273, 3.724677
18.430000, 1.990642, 1.831854, 2.149430, 0.394841, 3.586442
18.440000, 2.028592, 1.848822, 2.208362, 0.221922, 3.835262
18.450000, 1.997833, 1.822431, 2.173234, 0.235066, 3.760599
18.460000, 2.017053, 1.831905, 2.202201, 0.156334, 3.877772
18.470000, 2.046690, 1.882865, 2.210516, 0.400266, 3.693115
18.480000, 2.035207, 1.871696, 2.198717, 0.391946, 3.678467
18.490000, 2.083256, 1.904309, 2.262203, 0.284864, 3.881648
18.500000, 2.184531, 1.980151, 2.388912, 0.130534, 4.238528
18.510000, 2.146908, 1.944254, 2.349563, 0.110257, 4.183560
18.520000, 2.099387, 1.914192, 2.284583, 0.238198, 3.960577
18.530000, 2.095011, 1.907003, 2.283018, 0.205557, 3.984464
18.540000, 2.130918, 1.938315, 2.323521, 0.195282, 4.066555
18.550000, 2.150230, 1.954273, 2.346187, 0.180889, 4.119571
18.560000, 2.204590, 2.003318, 2.405862, 0.181830, 4.227351
18.570000, 2.317383, 2.094588, 2.540177, 0.078324, 4.556441
18.580000, 2.162605, 1.944378, 2.380833, -0.030557, 4.355768
18.590000, 2.184388, 1.948778, 2.419998, -0.183464, 4.552240
18.600000, 2.222027, 1.974015, 2.470040, -0.270470, 4.714525
18.610000, 2.199663, 1.940737, 2.458589, -0.402511, 4.801837
18.620000, 2.244234, 1.993915, 2.494554, -0.271443, 4.759912
18.630000, 2.220852, 2.009894, 2.431809, 0.100758, 4.340945
18.640000, 2.180662, 1.966756, 2.394568, 0.030934, 4.330391
18.650000, 2.164977, 1.948075, 2.381879, -0.014862, 4.344816
18.660000, 2.134475, 1.904883, 2.364067, -0.172894, 4.441844
18.670000, 2.130174, 1.888928, 2.371420, -0.294314, 4.554662
18.680000, 2.130476, 1.897185, 2.363766, -0.214062, 4.475013
18.690000, 2.132430, 1.901642, 2.363218, -0.186962, 4.451822
18.700000, 2.081991, 1.881433, 2.282549, 0.066404, 4.097578
18.710000, 1.947958, 1.772165, 2.123751, 0.181256, 3.714659
18.720000, 2.027268, 1.844524, 2.210012, 0.190717, 3.863819
18.730000, 2.020106, 1.821344, 2.218869, 0.022566, 4.017646
18.740000, 2.090919, 1.884762, 2.297076, 0.019063, 4.162775
18.750000, 2.064885, 1.891722, 2.238048, 0.324619, 3.805151
18.760000, 2.066890, 1.884132, 2.249648, 0.230191, 3.903589
18.770000, 2.111654, 1.923769, 2.299539, 0.223438, 3.999870
18.780000, 2.033624, 1.847865, 2.219383, 0.166769, 3.900478
18.790000, 1.952310, 1.787919, 2.116702, 0.300199, 3.604422
18.800000, 1.980934, 1.805435, 2.156434, 0.217189, 3.744680
18.810000, 2.023268, 1.854212, 2.192324, 0.324276, 3.722259
18.820000, 2.121232, 1.937737, 2.304727, 0.277131, 3.965334
18.830000, 2.139975, 1.946479, 2.333472, 0.195359, 4.084592
18.840000, 2.270419, 2.052017, 2.488820, 0.075512, 4.465326
18.850000, 2.257833, 2.019270, 2.496395, -0.139691, 4.655356
18.860000, 2.289669, 2.038237, 2.541101, -0.237193, 4.816532
18.870000, 2.203267, 1.966674, 2.439860, -0.174464, 4.580998
18.880000, 2.090921, 1.877973, 2.303868, -0.049179, 4.231020
18.890000, 2.164509, 1.927001, 2.402018, -0.222424, 4.551443
18.900000, 2.107506, 1.874032, 2.340981, -0.238884, 4.453897
18.910000, 2.000823, 1.803871, 2.197776, 0.021476, 3.980171
18.920000, 2.026236, 1.816917, 2.235555, -0.077395, 4.129868
18.930000, 2.066131, 1.850111, 2.282152, -0.104849, 4.237111
18.940000, 2.121422, 1.898818, 2.344025, -0.115717, 4.358561
18.950000, 2.218825, 1.991073, 2.446578, -0.070059, 4.507710
18.960000, 2.266323, 2.029144, 2.503503, -0.117303, 4.649950
18.970000, 2.277393, 2.046454, 2.508332, -0.043517, 4.598303
18.980000, 2.404189, 2.164660, 2.643718, -0.003048, 4.811426
18.990000, 2.274447, 2.047173, 2.501721, -0.009630, 4.558524
19.000000, 2.292151, 2.040587, 2.543714, -0.236028, 4.820329
19.010000, 2.305851, 2.055637, 2.556065, -0.208771, 4.820473
19.020000, 2.312075, 2.058989, 2.565162, -0.231410, 4.855561
19.030000, 2.333343, 2.095825, 2.570860, -0.053679, 4.720364
19.040000, 2.302755, 2.084339, 2.521171, 0.107704, 4.497806
19.050000, 2.260423, 2.047250, 2.473597, 0.118058, 4.402789
19.060000, 2.259160, 2.039022, 2.479298, 0.046799, 4.471521
19.070000, 2.191685, 1.982039, 2.401330, 0.084771, 4.298598
19.080000, 2.224617, 1.998473, 2.450760, -0.048099, 4.497332
19.090000, 2.210767, 1.958466, 2.463067, -0.324821, 4.746355
19.100000, 2.104571, 1.873355, 2.335786, -0.219115, 4.428256
19.110000, 2.161752, 1.936375, 2.387129, -0.103259, 4.426763
19.120000, 2.192519, 1.975613, 2.409425, 0.012642, 4.372396
19.130000, 2.165937, 1.937141, 2.394733, -0.133434, 4.465307
19.140000, 2.172052, 1.949974, 2.394131, -0.059809, 4.403914
19.150000, 2.194336, 1.991807, 2.396864, 0.158946, 4.229725
19.160000, 2.125061, 1.920149, 2.329973, 0.065720, 4.184401
19.170000, 2.077411, 1.859912, 2.294909, -0.108426, 4.263247
19.180000, 2.108390, 1.914756, 2.302025, 0.162387, 4.054394
19.190000, 1.971624, 1.798601, 2.144646, 0.232773, 3.710474
19.200000, 2.082011, 1.900426, 2.263596, 0.257102, 3.906920
19.210000, 2.167974, 1.979451, 2.356497, 0.273339, 4.062609
19.220000, 2.193260, 1.989635, 2.396885, 0.146853, 4.239666
19.230000, 2.098692, 1.889122, 2.308263, -0.007465, 4.204849
19.240000, 2.096063, 1.908920, 2.283207, 0.215294, 3.976832
19.250000, 2.175989, 1.983783, 2.368196, 0.244337, 4.107642
19.260000, 2.297201, 2.088178, 2.506225, 0.196540, 4.397862
19.270000, 2.339068, 2.121400, 2.556736, 0.151533, 4.526603
19.280000, 2.385021, 2.146296, 2.623745, -0.014129, 4.784170
19.290000, 2.325890, 2.066420, 2.585360, -0.281747, 4.933527
19.300000, 2.187224, 1.945651, 2.428796, -0.240551, 4.614998
19.310000, 2.189718, 1.933794, 2.445643, -0.382290, 4.761727
19.320000, 2.144099, 1.897530, 2.390667, -0.333885, 4.622082
19.330000, 2.181475, 1.963465, 2.399484, -0.009493, 4.372442
19.340000, 2.201901, 1.971895, 2.431906, -0.109625, 4.513427
19.350000, 2.226913, 1.997770, 2.456056, -0.075949, 4.529775
19.360000, 2.220288, 1.984467, 2.456109, -0.149683, 4.590260
19.370000, 2.321555, 2.072396, 2.570713, -0.182454, 4.825563
19.380000, 2.298355, 2.075388, 2.521321, 0.057569, 4.539141
19.390000, 2.186331, 1.957527, 2.415134, -0.113117, 4.485778
19.400000, 2.119080, 1.918600, 2.319560, 0.104278, 4.133882
19.410000, 2.106464, 1.905003, 2.307924, 0.081814, 4.131113
19.420000, 2.142172, 1.935126, 2.349219, 0.061380, 4.222964
19.430000, 2.273265, 2.044441, 2.502089, -0.026385, 4.572915
19.440000, 2.243278, 2.040614, 2.445943, 0.206529, 4.280028
19.450000, 2.231186, 2.015170, 2.447203, 0.060248, 4.402124
19.460000, 2.334765, 2.109563, 2.559966, 0.071520, 4.598009
19.470000, 2.319134, 2.079295, 2.558973, -0.091214, 4.729482
19.480000, 2.143344, 1.920874, 2.365813, -0.092448, 4.379135
19.490000, 2.172387, 1.930004, 2.414771, -0.263539, 4.608313
19.500000, 2.134732, 1.906983, 2.362481, -0.154119, 4.423583
19.510000, 2.082162, 1.858824, 2.305500, -0.162359, 4.326683
19.520000, 2.069343, 1.874445, 2.264241, 0.110647, 4.028039
19.530000, 2.056984, 1.890224, 2.223745, 0.381061, 3.732907
19.540000, 2.038588, 1.872519, 2.204657, 0.369616, 3.707561
19.550000, 2.034799, 1.861596, 2.208002, 0.294132, 3.775466
19.560000, 2.051728, 1.862243, 2.241213, 0.147428, 3.956027
19.570000, 2.004725, 1.825208, 2.184241, 0.200603, 3.808846
19.580000, 2.045159, 1.902367, 2.187950, 0.610123, 3.480195
19.590000, 2.069105, 1.913293, 2.224917, 0.503217, 3.634993
19.600000, 2.068566, 1.906895, 2.230237, 0.443790, 3.693342
19.610000, 2.125716, 1.952806, 2.298627, 0.387988, 3.863445
19.620000, 2.172490, 1.996699, 2.348280, 0.405818, 3.939162
19.630000, 2.162866, 1.978832, 2.346901, 0.313342, 4.012391
19.640000, 2.265397, 2.060744, 2.470050, 0.208662, 4.322132
19.650000, 2.163753, 1.968921, 2.358586, 0.205713, 4.121794
19.660000, 2.208923, 2.003522, 2.414323, 0.144673, 4.273173
19.670000, 2.168459, 1.971717, 2.365201, 0.191227, 4.145692
19.680000, 2.184604, 1.981383, 2.387825, 0.142255, 4.226954
19.690000, 2.195933, 1.986277, 2.405589, 0.088919, 4.302947
19.700000, 2.170857, 1.948219, 2.393494, -0.066620, 4.408334
19.710000, 2.203029, 1.963355, 2.442703, -0.205666, 4.611723
19.720000, 2.218751, 1.963661, 2.473842, -0.344878, 4.782380
19.730000, 2.118470, 1.890871, 2.346069, -0.168873, 4.405812
19.740000, 2.065004, 1.857421, 2.272586, -0.021175, 4.151182
19.750000, 2.123933, 1.915018, 2.332847, 0.024364, 4.223501
19.760000, 2.282821, 2.055416, 2.510226, -0.002572, 4.568214
19.770000, 2.209159, 2.020200, 2.398118, 0.310142, 4.108176
19.780000, 2.299530, 2.109894, 2.489166, 0.393712, 4.205349
19.790000, 2.318453, 2.113256, 2.523651, 0.256243, 4.380664
19.800000, 2.321652, 2.094980, 2.548323, 0.043631, 4.599673
19.810000, 2.253435, 2.020524, 2.486347, -0.087297, 4.594168
19.820000, 2.186629, 1.975990, 2.397267, 0.069736, 4.303522
19.830000, 2.214426, 1.996999, 2.431853, 0.029312, 4.399540
19.840000, 2.176546, 1.952439, 2.400652, -0.075699, 4.428791
19.850000, 2.157640, 1.929734, 2.385547, -0.132791, 4.448072
19.860000, 2.073827, 1.881550, 2.266104, 0.141466, 4.006188
19.870000, 2.059669, 1.856041, 2.263296, 0.013242, 4.106095
19.880000, 2.103657, 1.894597, 2.312716, 0.002636, 4.204678
19.890000, 2.091218, 1.885313, 2.297123, 0.021901, 4.160535
19.900000, 2.133739, 1.905128, 2.362349, -0.163770, 4.431247
19.910000, 2.056381, 1.857066, 2.255696, 0.053289, 4.059473
19.920000, 2.110712, 1.935124, 2.286300, 0.346077, 3.875347
19.930000, 2.178530, 1.992518, 2.364541, 0.309137, 4.047922
19.940000, 2.226694, 2.025303, 2.428085, 0.202740, 4.250649
19.950000, 2.332120, 2.122937, 2.541303, 0.229861, 4.434379
19.960000, 2.264524, 2.050866, 2.478182, 0.117288, 4.411761
19.970000, 2.281720, 2.050818, 2.512621, -0.038813, 4.602252
19.980000, 2.274998, 2.045004, 2.504993, -0.036415, 4.586412
19.990000, 2.205047, 1.970586, 2.439508, -0.151259, 4.561353
20.000000, 2.213689, 1.974169, 2.453208, -0.193450, 4.620827
20.010000, 2.197206, 1.980572, 2.413839, 0.020066, 4.374345
20.020000, 2.276678, 2.059909, 2.493447, 0.098176, 4.455179
20.030000, 2.265679, 2.037704, 2.493655, -0.025451, 4.556810
20.040000, 2.215533, 2.011079, 2.419988, 0.160792, 4.270275
20.050000, 2.151118, 1.962851, 2.339384, 0.259062, 4.043173
20.060000, 2.218956, 2.014900, 2.423012, 0.168222, 4.269690
20.070000, 2.253977, 2.041917, 2.466036, 0.122807, 4.385146
20.080000, 2.131269, 1.939104, 2.323435, 0.200029, 4.062509
20.090000, 2.110265, 1.930742, 2.289787, 0.306086, 3.914444
20.100000, 1.992725, 1.829973, 2.155477, 0.357086, 3.628364
20.110000, 1.926322, 1.772240, 2.080403, 0.377824, 3.474819
20.120000, 1.977999, 1.822489, 2.133510, 0.415139, 3.540860
20.130000, 1.914419, 1.764673, 2.064166, 0.409487, 3.419352
20.140000, 1.984632, 1.825344, 2.143919, 0.383810, 3.585453
20.150000, 1.921423, 1.774862, 2.067983, 0.448510, 3.394335
20.160000, 1.962012, 1.802578, 2.121447, 0.359715, 3.564310
20.170000, 2.061241, 1.882993, 2.239489, 0.269870, 3.852613
20.180000, 2.074453, 1.902382, 2.246524, 0.345162, 3.803745
20.190000, 1.999493, 1.837568, 2.161417, 0.372167, 3.626818
20.200000, 2.061587, 1.895460, 2.227714, 0.392033, 3.731141
20.210000, 2.108467, 1.941909, 2.275025, 0.434581, 3.782354
20.220000, 2.146263, 1.965289, 2.327237, 0.327497, 3.965029
20.230000, 2.045871, 1.873121, 2.218622, 0.309751, 3.781992
20.240000, 2.026758, 1.855944, 2.197572, 0.310100, 3.743416
20.250000, 2.018645, 1.841259, 2.196031, 0.235938, 3.801352
20.260000, 2.000977, 1.816781, 2.185173, 0.149825, 3.852129
20.270000, 1.934386, 1.791165, 2.077608, 0.495032, 3.373741
20.280000, 2.013235, 1.858869, 2.167600, 0.461881, 3.564589
20.290000, 2.063150, 1.893473, 2.232827, 0.357915, 3.768385
20.300000, 2.021727, 1.852510, 2.190944, 0.321118, 3.722337
20.310000, 2.130545, 1.939029, 2.322062, 0.205829, 4.055262
20.320000, 2.184545, 1.978747, 2.390344, 0.116294, 4.252796
20.330000, 2.193276, 1.987047, 2.399505, 0.120703, 4.265849
20.340000, 2.199459, 1.975533, 2.423384, -0.050965, 4.449882
20.350000, 2.203163, 1.994194, 2.412132, 0.103055, 4.303271
20.360000, 2.064812, 1.862449, 2.267175, 0.031087, 4.098536
20.370000, 2.077070, 1.880546, 2.273594, 0.102026, 4.052114
20.380000, 1.977715, 1.805580, 2.149851, 0.247776, 3.707654
20.390000, 1.878528, 1.713258, 2.043798, 0.217585, 3.539472
20.400000, 1.941214, 1.756738, 2.125689, 0.087259, 3.795168
20.410000, 2.005358, 1.825762, 2.184954, 0.200442, 3.810274
20.420000, 2.040429, 1.886292, 2.194566, 0.491372, 3.589487
20.430000, 2.064573, 1.904906, 2.224241, 0.459939, 3.669207
20.440000, 2.127587, 1.956642, 2.298533, 0.409607, 3.845567
20.450000, 2.197470, 2.011552, 2.383388, 0.329018, 4.065921
20.460000, 2.207100, 2.007709, 2.406491, 0.203244, 4.210956
20.470000, 2.153061, 1.949035, 2.357086, 0.102628, 4.203493
20.480000, 2.127689, 1.918784, 2.336593, 0.028222, 4.227155
20.490000, 2.179443, 1.958181, 2.400705, -0.044210, 4.403097
20.500000, 2.231137, 1.993954, 2.468320, -0.152522, 4.614795
20.510000, 2.224355, 2.022948, 2.425761, 0.200241, 4.248468
20.520000, 2.245453, 2.028767, 2.462139, 0.067785, 4.423121
20.530000, 2.292878, 2.053292, 2.532464, -0.114933, 4.700689
20.540000, 2.215199, 1.980581, 2.449818, -0.142689, 4.573087
20.550000, 2.170011, 1.952709, 2.387313, -0.013846, 4.353868
20.560000, 2.137716, 1.918839, 2.356593, -0.061973, 4.337406
20.570000, 2.080495, 1.857889, 2.303102, -0.156671, 4.317662
20.580000, 2.025401, 1.805128, 2.245674, -0.188314, 4.239116
20.590000, 2.036220, 1.802560, 2.269879, -0.312031, 4.384470
20.600000, 2.146288, 1.894035, 2.398540, -0.388822, 4.681397
20.610000, 2.070409, 1.847036, 2.293782, -0.174465, 4.315283
20.620000, 2.142246, 1.903474, 2.381017, -0.257376, 4.541867
20.630000, 2.101209, 1.888548, 2.313870, -0.036008, 4.238426
20.640000, 2.108045, 1.912588, 2.303502, 0.143727, 4.072363
20.650000, 2.095838, 1.884006, 2.307669, -0.033043, 4.224719
20.660000, 2.127514, 1.894762, 2.360266, -0.211614, 4.466641
20.670000, 2.017955, 1.857513, 2.178397, 0.405532, 3.630378
20.680000, 1.997491, 1.828899, 2.166083, 0.303160, 3.691821
20.690000, 2.014783, 1.845154, 2.184412, 0.310035, 3.719530
20.700000, 2.018546, 1.856126, 2.180967, 0.386244, 3.650849
20.710000, 2.074421, 1.893946, 2.254896, 0.260669, 3.888174
20.720000, 2.113665, 1.931552, 2.295778, 0.283456, 3.943874
20.730000, 2.096655, 1.901538, 2.291772, 0.135753, 4.057557
20.740000, 2.103968, 1.900584, 2.307351, 0.059987, 4.147948
20.750000, 2.140650, 1.921736, 2.359563, -0.059405, 4.340704
20.760000, 2.248345, 2.002312, 2.494377, -0.224249, 4.720939
20.770000, 2.251869, 1.984636, 2.519101, -0.433782, 4.937519
20.780000, 2.264999, 1.977718, 2.552281, -0.622141, 5.152139
20.790000, 2.078410, 1.844201, 2.312619, -0.275364, 4.432184
20.800000, 2.161937, 1.916310, 2.407564, -0.306582, 4.630457
20.810000, 2.185350, 1.942099, 2.428600, -0.259287, 4.629987
20.820000, 2.136245, 1.889734, 2.382756, -0.341160, 4.613651
20.830000, 2.278102, 2.010675, 2.545530, -0.409510, 4.965714
20.840000, 2.231224, 2.027462, 2.434986, 0.183443, 4.279006
20.850000, 2.297440, 2.084963, 2.509917, 0.162073, 4.432808
20.860000, 2.279070, 2.061482, 2.496657, 0.092345, 4.465795
20.870000, 2.309473, 2.102736, 2.516211, 0.231787, 4.387159
20.880000, 2.254094, 2.026722, 2.481466, -0.030970, 4.539158
20.890000, 2.249090, 2.013579, 2.484602, -0.117772, 4.615953
20.900000, 2.326692, 2.070439, 2.582945, -0.248620, 4.902005
20.910000, 2.343483, 2.078521, 2.608445, -0.319350, 5.006316
20.920000, 2.195983, 1.973551, 2.418415, -0.039434, 4.431400
20.930000, 2.233857, 2.002595, 2.465119, -0.090296, 4.558010
20.940000, 2.208688, 1.976468, 2.440909, -0.125100, 4.542476
20.950000, 2.138202, 1.898892, 2.377512, -0.266832, 4.543236
20.960000, 2.111056, 1.910805, 2.311307, 0.098559, 4.123553
20.970000, 2.094391, 1.882807, 2.305975, -0.032000, 4.220782
20.980000, 2.089341, 1.870835, 2.307846, -0.106612, 4.285293
20.990000, 2.098223, 1.894219, 2.302227, 0.048009, 4.148437
21.000000, 2.194049, 1.981953, 2.406145, 0.062512, 4.325585
21.010000, 2.189462, 1.968260, 2.410663, -0.033587, 4.412511
21.020000, 2.148087, 1.940152, 2.356023, 0.058363, 4.237812
21.030000, 2.143656, 1.936114, 2.351198, 0.057881, 4.229431
21.040000, 2.196318, 1.980586, 2.412050, 0.028236, 4.364400
21.050000, 2.201819, 1.988707, 2.414932, 0.060063, 4.343575
21.060000, 2.216441, 2.003460, 2.429421, 0.076015, 4.356866
21.070000, 2.240245, 2.016738, 2.463752, -0.005969, 4.486459
21.080000, 2.240212, 2.019645, 2.460780, 0.023536, 4.456889
21.090000, 2.199315, 1.987958, 2.410672, 0.075202, 4.323428
21.100000, 2.273751, 2.038474, 2.509028, -0.090754, 4.638256
21.110000, 2.229059, 1.989464, 2.468653, -0.178838, 4.636955
21.120000, 2.219423, 1.998338, 2.440507, -0.002451, 4.441296
21.130000, 2.178927, 1.960346, 2.397508, -0.017785, 4.375640
21.140000, 2.215283, 2.000014, 2.430552, 0.051859, 4.378707
21.150000, 2.213096, 1.998402, 2.427789, 0.055453, 4.370738
21.160000, 2.336709, 2.099371, 2.574048, -0.048514, 4.721932
21.170000, 2.260265, 2.044689, 2.475842, 0.093748, 4.426782
21.180000, 2.345766, 2.117369, 2.574163, 0.050406, 4.641127
21.190000, 2.324927, 2.088010, 2.561843, -0.056054, 4.705908
21.200000, 2.427472, 2.168916, 2.686028, -0.170984, 5.025927
21.210000, 2.273921, 2.027808, 2.520033, -0.199479, 4.747321
21.220000, 2.286638, 2.023571, 2.549706, -0.357159, 4.930436
21.230000, 2.388910, 2.116190, 2.661630, -0.351893, 5.129712
21.240000, 2.344184, 2.089581, 2.598787, -0.214546, 4.902914
21.250000, 2.194583, 1.955970, 2.433197, -0.203451, 4.592618
21.260000, 2.151513, 1.961599, 2.341427, 0.242902, 4.060125
21.270000, 2.225547, 2.032508, 2.418585, 0.285534, 4.165559
21.280000, 2.210713, 2.008695, 2.412731, 0.180461, 4.240965
21.290000, 2.201211, 2.008400, 2.394021, 0.263489, 4.138933
21.300000, 2.199981, 2.004385, 2.395577, 0.234268, 4.165694
21.310000, 2.187167, 1.970621, 2.403714, 0.010899, 4.363436
21.320000, 2.298927, 2.064577, 2.533276, -0.056256, 4.654109
21.330000, 2.308723, 2.084195, 2.533250, 0.052249, 4.565197
21.340000, 2.270702, 2.040390, 2.501013, -0.043897, 4.585300
21.350000, 2.300383, 2.070797, 2.529969, -0.006931, 4.607697
21.360000, 2.318575, 2.074431, 2.562719, -0.135043, 4.772194
21.370000, 2.392251, 2.131312, 2.653191, -0.230160, 5.014663
21.380000, 2.345498, 2.094311, 2.596685, -0.178900, 4.869896
21.390000, 2.312603, 2.044894, 2.580312, -0.377842, 5.003048
21.400000, 2.216607, 1.960777, 2.472437, -0.354451, 4.787664
21.410000, 2.153415, 1.928498, 2.378332, -0.106971, 4.413801
21.420000, 2.139855, 1.918487, 2.361222, -0.084862, 4.364572
21.430000, 2.111767, 1.894674, 2.328860, -0.069989, 4.293524
21.440000, 2.127590, 1.913046, 2.342134, -0.028548, 4.283728
21.450000, 2.170949, 1.947239, 2.394660, -0.077316, 4.419215
21.460000, 2.168389, 1.953173, 2.383605, 0.005493, 4.331284
21.470000, 2.235927, 2.036519, 2.435336, 0.231900, 4.239955
21.480000, 2.197018, 1.992992, 2.401044, 0.146581, 4.247456
21.490000, 2.215230, 2.000790, 2.429670, 0.060137, 4.370323
21.500000, 2.209745, 1.998621, 2.420869, 0.087977, 4.331513
21.510000, 2.194139, 1.974057, 2.414221, -0.017657, 4.405935
21.520000, 2.222526, 2.004378, 2.440674, 0.030166, 4.414886
21.530000, 2.275771, 2.047377, 2.504166, -0.019567, 4.571110
21.540000, 2.332422, 2.116637, 2.548207, 0.163811, 4.501033
21.550000, 2.223577, 2.038135, 2.409019, 0.359909, 4.087245
21.560000, 2.200880, 2.010987, 2.390774, 0.292473, 4.109288
21.570000, 2.292656, 2.089298, 2.496014, 0.248934, 4.336378
21.580000, 2.372001, 2.141108, 2.602895, 0.051546, 4.692457
21.590000, 2.365728, 2.123505, 2.607950, -0.068575, 4.800030
21.600000, 2.352481, 2.105545, 2.599417, -0.129193, 4.834155
21.610000, 2.349689, 2.088039, 2.611339, -0.279861, 4.979240
21.620000, 2.214572, 1.979369, 2.449776, -0.149193, 4.578337
21.630000, 2.217110, 1.972990, 2.461229, -0.236258, 4.670477
21.640000, 2.334111, 2.070943, 2.597279, -0.310694, 4.978915
21.650000, 2.316146, 2.061415, 2.570876, -0.243863, 4.876154
21.660000, 2.357796, 2.083626, 2.631966, -0.397578, 5.113170
21.670000, 2.382336, 2.111016, 2.653657, -0.344401, 5.109073
21.680000, 2.341484, 2.104051, 2.578917, -0.044690, 4.727658
21.690000, 2.366477, 2.138131, 2.594824, 0.071621, 4.661334
21.700000, 2.355362, 2.136366, 2.574357, 0.154481, 4.556242
21.710000, 2.205445, 1.991050, 2.419840, 0.050804, 4.360086
21.720000, 2.217020, 2.000927, 2.433114, 0.045304, 4.388737
21.730000, 2.308122, 2.061808, 2.554435, -0.167297, 4.783540
21.740000, 2.425943, 2.173594, 2.678291, -0.110127, 4.962012
21.750000, 2.253350, 2.026682, 2.480017, -0.024631, 4.531330
21.760000, 2.199392, 1.962467, 2.436318, -0.181682, 4.580467
21.770000, 2.035254, 1.848326, 2.222183, 0.156648, 3.913860
21.780000, 1.982441, 1.816468, 2.148415, 0.314428, 3.650455
21.790000, 2.050906, 1.867385, 2.234426, 0.206546, 3.895266
21.800000, 2.022105, 1.842850, 2.201360, 0.220615, 3.823596
21.810000, 1.993710, 1.841276, 2.146144, 0.461764, 3.525656
21.820000, 2.036074, 1.876626, 2.195522, 0.433638, 3.638510
21.830000, 2.038624, 1.879882, 2.197367, 0.443283, 3.633966
21.840000, 2.011170, 1.857305, 2.165034, 0.464853, 3.557487
21.850000, 2.049087, 1.877629, 2.220545, 0.325957, 3.772217
21.860000, 2.027434, 1.844147, 2.210721, 0.185420, 3.869448
21.870000, 2.090310, 1.877386, 2.303234, -0.049550, 4.230171
21.880000, 2.117535, 1.899380, 2.335690, -0.074895, 4.309966
21.890000, 2.189037, 1.960479, 2.417594, -0.107938, 4.486011
21.900000, 2.220505, 1.980098, 2.460911, -0.195554, 4.636563
21.910000, 2.203626, 1.945827, 2.461425, -0.387223, 4.794475
21.920000, 2.247704, 1.987127, 2.508282, -0.371065, 4.866473
21.930000, 2.141573, 1.932663, 2.350484, 0.042048, 4.241098
21.940000, 2.004361, 1.801742, 2.206980, -0.031933, 4.040655
21.950000, 2.086646, 1.865221, 2.308070, -0.138643, 4.311934
21.960000, 2.066676, 1.843026, 2.290326, -0.180978, 4.314330
21.970000, 2.036721, 1.827134, 2.246308, -0.069605, 4.143048
21.980000, 2.112830, 1.913973, 2.311687, 0.114345, 4.111315
21.990000, 2.128599, 1.915294, 2.341905, -0.015093, 4.272291
22.000000, 2.192794, 1.966564, 2.419023, -0.080785, 4.466372
22.010000, 2.237091, 2.001805, 2.472376, -0.127504, 4.601685
22.020000, 2.322821, 2.082626, 2.563017, -0.091110, 4.736753
22.030000, 2.238100, 2.000042, 2.476158, -0.154357, 4.630557
22.040000, 2.248189, 2.019569, 2.476810, -0.049417, 4.545796
22.050000, 2.217675, 1.996701, 2.438648, -0.003079, 4.438429
22.060000, 2.276765, 2.028996, 2.524534, -0.213283, 4.766814
22.070000, 2.152547, 1.941699, 2.363396, 0.033547, 4.271548
22.080000, 2.083569, 1.874721, 2.292416, -0.015325, 4.182463
22.090000, 2.158897, 1.942200, 2.375594, -0.018883, 4.336677
22.100000, 2.216348, 1.986848, 2.445847, -0.090097, 4.522792
22.110000, 2.131308, 1.923468, 2.339148, 0.042540, 4.220075
22.120000, 2.136508, 1.931053, 2.341963, 0.071706, 4.201310
22.130000, 2.177556, 1.962569, 2.392542, 0.016964, 4.338147
22.140000, 2.206873, 1.970380, 2.443365, -0.169848, 4.583593
22.150000, 2.307961, 2.052297, 2.563626, -0.261434, 4.877357
22.160000, 2.338051, 2.078136, 2.597965, -0.274056, 4.950157
22.170000, 2.252701, 2.007216, 2.498186, -0.214390, 4.719792
22.180000, 2.169327, 1.928707, 2.409948, -0.248880, 4.587534
22.190000, 2.143783, 1.896772, 2.390794, -0.338647, 4.626214
22.200000, 2.250064, 1.983006, 2.517122, -0.433838, 4.933966
22.210000, 2.009782, 1.837194, 2.182371, 0.275289, 3.744275
22.220000, 2.042083, 1.863564, 2.220603, 0.247985, 3.836182
22.230000, 2.157928, 1.954393, 2.361463, 0.112429, 4.203426
22.240000, 2.192621, 1.976397, 2.408845, 0.019595, 4.365647
22.250000, 2.187385, 1.969826, 2.404943, 0.000952, 4.373817
22.260000, 2.088707, 1.900916, 2.276497, 0.201434, 3.975979
22.270000, 2.097833, 1.883828, 2.311837, -0.052888, 4.248553
22.280000, 2.109542, 1.893805, 2.325280, -0.058593, 4.277678
22.290000, 2.184127, 1.950007, 2.418247, -0.168750, 4.537004
22.300000, 2.250220, 1.999095, 2.501345, -0.273558, 4.773998
22.310000, 2.285558, 2.020359, 2.550758, -0.379663, 4.950780
22.320000, 2.223625, 1.999014, 2.448235, -0.033680, 4.480929
22.330000, 2.122121, 1.915903, 2.328339, 0.049658, 4.194584
22.340000, 2.035076, 1.819074, 2.251078, -0.135717, 4.205870
22.350000, 2.017662, 1.826724, 2.208599, 0.098764, 3.936559
22.360000, 2.010855, 1.828508, 2.193203, 0.178290, 3.843421
22.370000, 2.087899, 1.910506, 2.265292, 0.305119, 3.870679
22.380000, 2.160339, 1.969307, 2.351371, 0.240490, 4.080188
22.390000, 2.283193, 2.074645, 2.491742, 0.187311, 4.379076
22.400000, 2.432105, 2.196077, 2.668133, 0.060053, 4.804158
22.410000, 2.370288, 2.140037, 2.600540, 0.056287, 4.684290
22.420000, 2.337778, 2.104640, 2.570916, -0.005229, 4.680785
22.430000, 2.437378, 2.175100, 2.699655, -0.198481, 5.073237
22.440000, 2.324523, 2.096608, 2.552439, 0.033997, 4.615049
22.450000, 2.201013, 2.007603, 2.394424, 0.257260, 4.144767
22.460000, 2.121640, 1.945826, 2.297454, 0.354732, 3.888549
22.470000, 2.140099, 1.957834, 2.322364, 0.308361, 3.971837
22.480000, 2.143104, 1.964996, 2.321212, 0.353145, 3.933063
22.490000, 2.209579, 2.020087, 2.399071, 0.305209, 4.113950
22.500000, 2.173424, 1.983833, 2.363016, 0.268052, 4.078796
22.510000, 2.152623, 1.970208, 2.335039, 0.319369, 3.985878
22.520000, 2.096654, 1.940243, 2.253065, 0.524740, 3.668568
22.530000, 2.144677, 1.964098, 2.325256, 0.329879, 3.959475
22.540000, 2.158639, 1.972671, 2.344608, 0.289679, 4.027600
22.550000, 2.133501, 1.955572, 2.311431, 0.345332, 3.921670
22.560000, 2.142182, 1.963656, 2.320708, 0.348015, 3.936349
22.570000, 2.198228, 2.004406, 2.392051, 0.250335, 4.146122
22.580000, 2.257572, 2.048845, 2.466299, 0.159888, 4.355256
22.590000, 2.281569, 2.055046, 2.508092, 0.005043, 4.558095
22.600000, 2.235595, 2.010779, 2.460411, -0.023781, 4.494971
22.610000, 2.272690, 2.053401, 2.491980, 0.068862, 4.476519
22.620000, 2.297987, 2.079986, 2.515988, 0.107107, 4.488867
22.630000, 2.149176, 1.951478, 2.346874, 0.162334, 4.136018
22.640000, 2.080278, 1.898813, 2.261743, 0.256576, 3.903980
22.650000, 2.140015, 1.943446, 2.336583, 0.164527, 4.115502
22.660000, 2.181873, 1.991357, 2.372388, 0.267211, 4.096534
22.670000, 2.143094, 1.962987, 2.323201, 0.333042, 3.953146
22.680000, 2.167112, 1.975738, 2.358487, 0.243821, 4.090403
22.690000, 2.246883, 2.030081, 2.463685, 0.068054, 4.425712
22.700000, 2.213064, 1.994913, 2.431215, 0.020677, 4.405451
22.710000, 2.149628, 1.935727, 2.363530, -0.000056, 4.299312
22.720000, 2.138999, 1.905006, 2.372992, -0.212600, 4.490598
22.730000, 2.079698, 1.884015, 2.275382, 0.113105, 4.046292
22.740000, 2.126363, 1.945255, 2.307471, 0.306249, 3.946476
22.750000, 2.168989, 1.980410, 2.357567, 0.273798, 4.064180
22.760000, 2.224978, 2.016390, 2.433567, 0.128688, 4.321268
22.770000, 2.285461, 2.067401, 2.503522, 0.093981, 4.476942
22.780000, 2.299772, 2.064778, 2.534766, -0.061890, 4.661434
22.790000, 2.255198, 2.032059, 2.478336, 0.012681, 4.497715
22.800000, 2.177214, 1.962714, 2.391714, 0.021514, 4.332914
22.810000, 2.188030, 1.976058, 2.400002, 0.057736, 4.318324
22.820000, 2.162860, 1.947005, 2.378716, -0.006458, 4.332179
22.830000, 2.247047, 2.012838, 2.481256, -0.106723, 4.600818
22.840000, 2.329807, 2.073025, 2.586589, -0.250822, 4.910435
22.850000, 2.370641, 2.089948, 2.651334, -0.450289, 5.191571
22.860000, 2.411501, 2.107223, 2.715779, -0.646451, 5.469453
22.870000, 2.239793, 1.973344, 2.506243, -0.437990, 4.917576
22.880000, 2.237416, 1.958198, 2.516635, -0.568695, 5.043528
22.890000, 2.191309, 1.919860, 2.462758, -0.536721, 4.919339
22.900000, 2.116495, 1.879438, 2.353553, -0.265903, 4.498894
22.910000, 2.000187, 1.865316, 2.135058, 0.644750, 3.355624
22.920000, 2.039615, 1.884781, 2.194449, 0.483553, 3.595678
22.930000, 1.981502, 1.827550, 2.135454, 0.434303, 3.528702
22.940000, 1.989212, 1.840123, 2.138302, 0.490882, 3.487543
22.950000, 1.973593, 1.832600, 2.114586, 0.556633, 3.390553
22.960000, 2.020926, 1.875652, 2.166200, 0.560936, 3.480916
22.970000, 1.993154, 1.845966, 2.140342, 0.513936, 3.472372
22.980000, 2.011337, 1.842649, 2.180025, 0.316044, 3.706630
22.990000, 2.091049, 1.905458, 2.276639, 0.225891, 3.956206
23.000000, 2.146671, 1.952413, 2.340929, 0.194402, 4.098941
23.010000, 2.103097, 1.915594, 2.290600, 0.218715, 3.987479
23.020000, 2.161924, 1.958061, 2.365788, 0.113125, 4.210723
23.030000, 2.155626, 1.952631, 2.358620, 0.115559, 4.195693
23.040000, 2.082074, 1.903648, 2.260500, 0.288914, 3.875234
23.050000, 2.188115, 1.991847, 2.384382, 0.215655, 4.160574
23.060000, 2.054706, 1.861951, 2.247461, 0.117544, 3.991868
23.070000, 2.149782, 1.946845, 2.352719, 0.110291, 4.189274
23.080000, 2.148854, 1.936723, 2.360985, 0.016963, 4.280745
23.090000, 2.059995, 1.886562, 2.233429, 0.317012, 3.802979
23.100000, 2.088432, 1.919680, 2.257184, 0.392493, 3.784370
23.110000, 2.136770, 1.959729, 2.313811, 0.357533, 3.916007
23.120000, 2.216113, 2.022844, 2.409383, 0.273781, 4.158445
23.130000, 2.243205, 2.047878, 2.438533, 0.280188, 4.206223
23.140000, 2.194786, 1.998895, 2.390677, 0.226107, 4.163465
23.150000, 2.220260, 1.997654, 2.442866, -0.016901, 4.457421
23.160000, 2.247592, 2.005213, 2.489971, -0.188285, 4.683469
23.170000, 2.130336, 1.929013, 2.331658, 0.107071, 4.153600
23.180000, 2.134043, 1.929543, 2.338543, 0.078842, 4.189243
23.190000, 2.153293, 1.949937, 2.356650, 0.109586, 4.197000
23.200000, 2.100497, 1.911634, 2.289360, 0.202448, 3.998547
23.210000, 2.150484, 1.952052, 2.348916, 0.156267, 4.144702
23.220000, 2.100952, 1.890876, 2.311029, -0.010287, 4.212192
23.230000, 2.116101, 1.887394, 2.344807, -0.182374, 4.414575
23.240000, 2.155397, 1.922036, 2.388757, -0.189847, 4.500640
23.250000, 2.139450, 1.926867, 2.352033, 0.003021, 4.275879
23.260000, 2.070629, 1.865951, 2.275307, 0.013642, 4.127616
23.270000, 2.082760, 1.884309, 2.281210, 0.088355, 4.077165
23.280000, 2.052043, 1.850725, 2.253361, 0.028820, 4.075266
23.290000, 2.027613, 1.819660, 2.235566, -0.062291, 4.117517
23.300000, 2.064286, 1.847905, 2.280667, -0.110318, 4.238890
23.310000, 2.059724, 1.852967, 2.266482, -0.018163, 4.137611
23.320000, 2.088319, 1.896160, 2.280478, 0.157146, 4.019492
23.330000, 2.060589, 1.867174, 2.254003, 0.116800, 4.004377
23.340000, 2.068514, 1.878476, 2.258552, 0.158655, 3.978372
23.350000, 1.998396, 1.816242, 2.180551, 0.167767, 3.829025
23.360000, 2.074242, 1.881651, 2.266834, 0.138722, 4.009763
23.370000, 2.068033, 1.884780, 2.251286, 0.226361, 3.909705
23.380000, 2.046837, 1.879273, 2.214402, 0.362836, 3.730839
23.390000, 2.049854, 1.871700, 2.228008, 0.259428, 3.840280
23.400000, 2.068015, 1.884837, 2.251192, 0.227106, 3.908923
23.410000, 2.085613, 1.898405, 2.272821, 0.204196, 3.967030
23.420000, 2.075961, 1.902423, 2.249498, 0.331931, 3.819990
23.430000, 2.118155, 1.935004, 2.301306, 0.277511, 3.958799
23.440000, 2.177682, 1.987545, 2.367818, 0.266831, 4.088532
23.450000, 2.077038, 1.917720, 2.236357, 0.475908, 3.678168
23.460000, 2.152900, 1.978146, 2.327654, 0.396645, 3.909155
23.470000, 2.121061, 1.937752, 2.304369, 0.278833, 3.963289
23.480000, 2.093104, 1.908041, 2.278168, 0.233238, 3.952971
23.490000, 2.044484, 1.859957, 2.229011, 0.190010, 3.898959
23.500000, 2.166253, 1.973596, 2.358911, 0.230071, 4.102436
23.510000, 2.263120, 2.048030, 2.478210, 0.101495, 4.424746
23.520000, 2.263715, 2.043112, 2.484318, 0.046683, 4.480746
23.530000, 2.240817, 2.003755, 2.477879, -0.141628, 4.623262
23.540000, 2.292703, 2.047068, 2.538338, -0.175896, 4.761302
23.550000, 2.160774, 1.961198, 2.360350, 0.155060, 4.166487
23.560000, 2.110784, 1.906038, 2.315529, 0.053119, 4.168449
23.570000, 2.064784, 1.878779, 2.250788, 0.195459, 3.934108
23.580000, 2.115158, 1.913361, 2.316954, 0.087128, 4.143187
23.590000, 2.152994, 1.953042, 2.352945, 0.143508, 4.162479
23.600000, 2.146562, 1.961981, 2.331142, 0.291552, 4.001571
23.610000, 2.121760, 1.936890, 2.306629, 0.263848, 3.979671
23.620000, 2.111803, 1.920089, 2.303518, 0.185099, 4.038508
23.630000, 2.039931, 1.860632, 2.219230, 0.238001, 3.841861
23.640000, 2.037073, 1.869626, 2.204520, 0.354250, 3.719896
23.650000, 2.167352, 1.985727, 2.348977, 0.342047, 3.992657
23.660000, 2.081229, 1.907155, 2.255304, 0.331801, 3.830658
23.670000, 2.119702, 1.937459, 2.301945, 0.288180, 3.951224
23.680000, 2.098992, 1.897350, 2.300634, 0.072512, 4.125472
23.690000, 2.194674, 1.977227, 2.412121, 0.009358, 4.379990
23.700000, 2.153768, 1.961278, 2.346259, 0.219262, 4.088274
23.710000, 2.146365, 1.938174, 2.354555, 0.054079, 4.238651
23.720000, 2.094687, 1.911070, 2.278303, 0.249360, 3.940013
23.730000, 2.058892, 1.872749, 2.245035, 0.188178, 3.929606
23.740000, 2.110667, 1.929261, 2.292072, 0.287563, 3.933771
23.750000, 2.036854, 1.870273, 2.203436, 0.362728, 3.710980
23.760000, 2.101004, 1.925593, 2.276416, 0.338145, 3.863864
23.770000, 2.092896, 1.913586, 2.272206, 0.290855, 3.894937
23.780000, 2.143626, 1.949983, 2.337269, 0.197534, 4.089718
23.790000, 2.096663, 1.919752, 2.273573, 0.318735, 3.874591
23.800000, 2.150931, 1.953451, 2.348412, 0.166277, 4.135586
23.810000, 2.155531, 1.950288, 2.360774, 0.092862, 4.218200
23.820000, 2.116978, 1.902787, 2.331168, -0.035610, 4.269565
23.830000, 2.168001, 1.927654, 2.408347, -0.247453, 4.583455
23.840000, 2.106775, 1.866931, 2.346618, -0.303623, 4.517172
23.850000, 2.040622, 1.852952, 2.228292, 0.154564, 3.926679
23.860000, 2.075343, 1.899631, 2.251056, 0.309458, 3.841229
23.870000, 2.125440, 1.936745, 2.314135, 0.229078, 4.021803
23.880000, 2.180184, 1.994843, 2.365524, 0.317533, 4.042834
23.890000, 2.256238, 2.057154, 2.455322, 0.255468, 4.257007
23.900000, 2.317984, 2.102037, 2.533930, 0.147750, 4.488217
23.910000, 2.220162, 2.027067, 2.413258, 0.279576, 4.160749
23.920000, 2.238723, 2.043209, 2.434238, 0.273830, 4.203617
23.930000, 2.202602, 2.001398, 2.403806, 0.180527, 4.224678
23.940000, 2.229781, 2.010248, 2.449315, 0.023496, 4.436067
23.950000, 2.144872, 1.937723, 2.352022, 0.063046, 4.226699
23.960000, 2.158297, 1.942859, 2.373735, -0.006829, 4.323423
23.970000, 2.226101, 2.002590, 2.449612, -0.020158, 4.472360
23.980000, 2.262995, 2.039908, 2.486083, 0.020990, 4.505001
23.990000, 2.345208, 2.107696, 2.582721, -0.041764, 4.732180
24.000000, 2.321570, 2.075409, 2.567732, -0.152321, 4.795462
24.010000, 2.270211, 2.014369, 2.526052, -0.300966, 4.841387
24.020000, 2.225797, 1.960025, 2.491570, -0.445182, 4.896777
24.030000, 2.125987, 1.899688, 2.352287, -0.148294, 4.400269
24.040000, 2.242821, 2.000072, 2.485571, -0.196781, 4.682423
24.050000, 2.232076, 1.990634, 2.473517, -0.194379, 4.658531
24.060000, 2.149837, 1.917320, 2.382353, -0.186926, 4.486599
24.070000, 2.183582, 1.968271, 2.398893, 0.019735, 4.347430
24.080000, 2.225783, 2.002491, 2.449075, -0.018275, 4.469840
24.090000, 2.155394, 1.939983, 2.370806, -0.009467, 4.320256
24.100000, 2.152674, 1.947467, 2.357880, 0.090376, 4.214971
24.110000, 2.211534, 1.987933, 2.435135, -0.035631, 4.458698
24.120000, 2.163368, 1.951092, 2.375645, 0.030012, 4.296725
24.130000, 2.272626, 2.040954, 2.504298, -0.055649, 4.600901
24.140000, 2.348631, 2.096392, 2.600870, -0.186340, 4.883602
24.150000, 2.351617, 2.086352, 2.616881, -0.314259, 5.017493
24.160000, 2.276290, 2.051864, 2.500715, 0.020840, 4.531739
24.170000, 2.241745, 2.016866, 2.466624, -0.018262, 4.501752
24.180000, 2.191105, 1.996459, 2.385750, 0.234941, 4.147268
24.190000, 2.188836, 1.988690, 2.388982, 0.177396, 4.200276
24.200000, 2.127797, 1.951069, 2.304525, 0.351700, 3.903894
24.210000, 2.077697, 1.889586, 2.265808, 0.187207, 3.968186
24.220000, 2.136406, 1.954804, 2.318007, 0.311332, 3.961479
24.230000, 2.134860, 1.940785, 2.328936, 0.184424, 4.085297
24.240000, 2.199663, 2.001740, 2.397587, 0.210557, 4.188770
24.250000, 2.250237, 2.030777, 2.469697, 0.044691, 4.455783
24.260000, 2.128696, 1.907517, 2.349874, -0.094122, 4.351514
24.270000, 2.169604, 1.936239, 2.402968, -0.175679, 4.514886
24.280000, 2.110469, 1.874963, 2.345975, -0.256335, 4.477273
24.290000, 2.076092, 1.854511, 2.297673, -0.150770, 4.302955
24.300000, 2.000265, 1.805029, 2.195502, 0.038159, 3.962371
24.310000, 1.947710, 1.793989, 2.101430, 0.402838, 3.492581
24.320000, 1.999357, 1.831935, 2.166780, 0.316784, 3.681930
24.330000, 1.963700, 1.813007, 2.114393, 0.449257, 3.478143
24.340000, 1.879283, 1.738705, 2.019861, 0.466492, 3.292074
24.350000, 1.877841, 1.724905, 2.030778, 0.340847, 3.414836
24.360000, 1.885238, 1.745180, 2.025296, 0.477670, 3.292806
24.370000, 1.902704, 1.757322, 2.048087, 0.441629, 3.363780
24.380000, 2.026707, 1.855694, 2.197719, 0.308053, 3.745361
24.390000, 2.056316, 1.874755, 2.237878, 0.231643, 3.880990
24.400000, 2.157193, 1.960716, 2.353669, 0.182630, 4.131756
24.410000, 2.167353, 1.947494, 2.387211, -0.042200, 4.376905
24.420000, 2.199658, 1.996634, 2.402682, 0.159289, 4.240027
24.430000, 2.201960, 1.999308, 2.404613, 0.165326, 4.238595
24.440000, 2.262219, 2.048154, 2.476285, 0.110884, 4.413555
24.450000, 2.311752, 2.090978, 2.532525, 0.093005, 4.530499
24.460000, 2.371220, 2.131555, 2.610886, -0.037386, 4.779827
24.470000, 2.383522, 2.119026, 2.648018, -0.274631, 5.041674
24.480000, 2.435824, 2.157947, 2.713701, -0.356807, 5.228454
24.490000, 2.355561, 2.091488, 2.619634, -0.298342, 5.009464
24.500000, 2.314358, 2.051515, 2.577200, -0.327174, 4.955890
24.510000, 2.328453, 2.039805, 2.617102, -0.572428, 5.229334
24.520000, 2.350294, 2.065729, 2.634859, -0.509549, 5.210138
24.530000, 2.350761, 2.112383, 2.589138, -0.044904, 4.746425
24.540000, 2.405382, 2.149906, 2.660858, -0.162121, 4.972884
24.550000, 2.404232, 2.144739, 2.663726, -0.203645, 5.012110
24.560000, 2.310699, 2.056543, 2.564854, -0.243532, 4.864929
24.570000, 2.270675, 2.031048, 2.510302, -0.137549, 4.678898
24.580000, 2.243855, 2.006520, 2.481189, -0.141324, 4.629033
24.590000, 2.210812, 1.963464, 2.458161, -0.275008, 4.696633
24.600000, 2.207629, 1.949848, 2.465411, -0.383043, 4.798302
24.610000, 2.148593, 1.893488, 2.403698, -0.415179, 4.712365
24.620000, 2.156872, 1.909333, 2.404412, -0.330869, 4.644614
24.630000, 2.190700, 1.931310, 2.450089, -0.416136, 4.797535
24.640000, 2.242116, 1.975723, 2.508508, -0.435094, 4.919326
24.650000, 2.276079, 2.014970, 2.537188, -0.348031, 4.900189
24.660000, 2.205633, 1.968893, 2.442374, -0.173580, 4.584846
24.670000, 2.258235, 2.025528, 2.490942, -0.080444, 4.596913
24.680000, 2.281906, 2.037375, 2.526437, -0.175601, 4.739414
24.690000, 2.375028, 2.109893, 2.640163, -0.289547, 5.039603
24.700000, 2.325975, 2.051916, 2.600034, -0.428286, 5.080236
24.710000, 2.272026, 2.012202, 2.531851, -0.339180, 4.883233
24.720000, 2.306953, 2.054202, 2.559704, -0.233159, 4.847066
24.730000, 2.237318, 1.994895, 2.479742, -0.199009, 4.673646
24.740000, 2.173527, 1.976141, 2.370914, 0.189819, 4.157235
24.750000, 2.146779, 1.944612, 2.348946, 0.115022, 4.178536
24.760000, 2.240354, 2.019536, 2.461173, 0.021158, 4.459551
24.770000, 2.234354, 2.001176, 2.467532, -0.109056, 4.577763
24.780000, 2.073376, 1.875837, 2.270915, 0.088136, 4.058616
24.790000, 2.129520, 1.915364, 2.343677, -0.022724, 4.281765
24.800000, 2.164862, 1.954999, 2.374725, 0.055766, 4.273959
24.810000, 2.136216, 1.917291, 2.355141, -0.063951, 4.336383
24.820000, 2.130682, 1.900395, 2.360969, -0.183677, 4.445041
24.830000, 2.166452, 1.924685, 2.408218, -0.263276, 4.596179
24.840000, 2.132737, 1.897093, 2.368382, -0.235460, 4.500935
24.850000, 2.146681, 1.904824, 2.388538, -0.283954, 4.577316
24.860000, 2.071735, 1.825918, 2.317552, -0.398696, 4.542166
24.870000, 2.098544, 1.908427, 2.288660, 0.187896, 4.009192
24.880000, 2.071539, 1.885088, 2.257990, 0.197727, 3.945351
24.890000, 2.035673, 1.849295, 2.222051, 0.162598, 3.908748
24.900000, 2.095305, 1.902893, 2.287717, 0.161590, 4.029020
24.910000, 2.079215, 1.886450, 2.271979, 0.141956, 4.016474
24.920000, 2.102352, 1.907020, 2.297684, 0.139292, 4.065412
24.930000, 2.200803, 1.991430, 2.410175, 0.096636, 4.304969
24.940000, 2.294826, 2.073952, 2.515700, 0.075073, 4.514579
24.950000, 2.338279, 2.113089, 2.563470, 0.075142, 4.601417
24.960000, 2.305020, 2.063987, 2.546052, -0.117324, 4.727363
24.970000, 2.269777, 2.040397, 2.499158, -0.035470, 4.575024
24.980000, 2.273329, 2.023417, 2.523241, -0.238259, 4.784917
24.990000, 2.201927, 1.970484, 2.433369, -0.124041, 4.527895
25.000000, 2.066888, 1.859872, 2.273903, -0.013594, 4.147369
25.010000, 2.053996, 1.837652, 2.270340, -0.120237, 4.228229
25.020000, 2.051448, 1.845862, 2.257034, -0.014667, 4.117563
25.030000, 2.030479, 1.832496, 2.228463, 0.040772, 4.020187
25.040000, 2.019892, 1.829504, 2.210279, 0.106524, 3.933259
25.050000, 2.054021, 1.852206, 2.255836, 0.025802, 4.082240
25.060000, 2.107007, 1.922410, 2.291604, 0.251827, 3.962187
25.070000, 2.128419, 1.970598, 2.286239, 0.542345, 3.714492
25.080000, 2.148133, 1.984666, 2.311601, 0.505305, 3.790961
25.090000, 2.239864, 2.056590, 2.423138, 0.397982, 4.081746
25.100000, 2.184788, 1.991596, 2.377980, 0.243231, 4.126345
25.110000, 2.232122, 2.020840, 2.443404, 0.108764, 4.355480
25.120000, 2.138102, 1.941691, 2.334512, 0.164202, 4.112002
25.130000, 2.129208, 1.919742, 2.338674, 0.024100, 4.234315
25.140000, 2.135540, 1.926587, 2.344493, 0.035591, 4.235489
25.150000, 2.078913, 1.910577, 2.247249, 0.387158, 3.770668
25.160000, 2.157348, 1.971062, 2.343634, 0.285194, 4.029502
25.170000, 2.129593, 1.930931, 2.328256, 0.133059, 4.126127
25.180000, 2.201083, 1.985498, 2.416667, 0.034488, 4.367677
25.190000, 2.221841, 1.988753, 2.454928, -0.120662, 4.564343
25.200000, 2.181486, 1.946197, 2.416776, -0.183145, 4.546117
25.210000, 2.244904, 1.984254, 2.505555, -0.374599, 4.864408
25.220000, 2.241348, 2.002426, 2.480269, -0.159787, 4.642482
25.230000, 2.244622, 2.000636, 2.488608, -0.207409, 4.696653
25.240000, 2.114082, 1.892344, 2.335820, -0.114362, 4.342526
25.250000, 2.196699, 1.965560, 2.427838, -0.126216, 4.519614
25.260000, 2.209099, 1.967491, 2.450708, -0.219034, 4.637232
25.270000, 2.161655, 1.944663, 2.378647, -0.019088, 4.342397
25.280000, 2.136977, 1.910216, 2.363737, -0.141940, 4.415894
25.290000, 2.271983, 2.027068, 2.516899, -0.189389, 4.733356
25.300000, 2.291355, 2.044276, 2.538434, -0.191759, 4.774469
25.310000, 2.353768, 2.097622, 2.609915, -0.220473, 4.928010
25.320000, 2.301367, 2.042971, 2.559763, -0.295482, 4.898216
25.330000, 2.265533, 1.995956, 2.535109, -0.443676, 4.974741
25.340000, 2.254212, 1.992585, 2.515839, -0.375111, 4.883535
25.350000, 2.341740, 2.066308, 2.617172, -0.426316, 5.109796
25.360000, 2.295761, 2.042163, 2.549360, -0.252872, 4.844395
25.370000, 2.324571, 2.054393, 2.594749, -0.390685, 5.039826
25.380000, 2.180567, 1.944686, 2.416447, -0.190004, 4.551137
25.390000, 2.150341, 1.935111, 2.365571, -0.012693, 4.313375
25.400000, 2.072994, 1.882737, 2.263251, 0.160932, 3.985056
25.410000, 2.077319, 1.875200, 2.279439, 0.046041, 4.108598
25.420000, 1.967642, 1.779866, 2.155418, 0.080518, 3.854767
25.430000, 2.017366, 1.830029, 2.204703, 0.134653, 3.900079
25.440000, 2.025767, 1.852960, 2.198575, 0.289072, 3.762463
25.450000, 2.082430, 1.909599, 2.255261, 0.345497, 3.819362
25.460000, 2.186155, 1.995423, 2.376887, 0.269324, 4.102986
25.470000, 2.283440, 2.097445, 2.469435, 0.414217, 4.152663
25.480000, 2.294684, 2.100691, 2.488678, 0.345073, 4.244296
25.490000, 2.228526, 2.056008, 2.401043, 0.494748, 3.962303
25.500000, 2.348606, 2.163239, 2.533973, 0.485691, 4.211522
25.510000, 2.281417, 2.076558, 2.486276, 0.222612, 4.340222
25.520000, 2.269456, 2.063927, 2.474984, 0.203918, 4.334993
25.530000, 2.061907, 1.876052, 2.247763, 0.194080, 3.929735
25.540000, 2.043690, 1.869042, 2.218337, 0.288506, 3.798873
25.550000, 2.074652, 1.894824, 2.254481, 0.267397, 3.881908
25.560000, 2.137652, 1.948710, 2.326594, 0.238807, 4.036496
25.570000, 2.200263, 1.985644, 2.414882, 0.043366, 4.357160
25.580000, 2.156480, 1.951048, 2.361911, 0.091919, 4.221041
25.590000, 2.135929, 1.932899, 2.338959, 0.095503, 4.176355
25.600000, 2.122144, 1.898293, 2.345995, -0.127531, 4.371818
25.610000, 2.149142, 1.911022, 2.387263, -0.243939, 4.542223
25.620000, 2.144284, 1.920032, 2.368536, -0.109417, 4.397985
25.630000, 2.163567, 1.930327, 2.396807, -0.180462, 4.507596
25.640000, 2.078408, 1.836067, 2.320748, -0.357085, 4.513900
25.650000, 2.103232, 1.858150, 2.348313, -0.359807, 4.566270
25.660000, 2.129047, 1.867928, 2.390165, -0.495165, 4.753258
25.670000, 2.172851, 1.925211, 2.420490, -0.315891, 4.661592
25.680000, 2.078381, 1.883589, 2.273173, 0.120749, 4.036013
25.690000, 1.930940, 1.760540, 2.101340, 0.218442, 3.643438
25.700000, 2.023479, 1.831139, 2.215819, 0.090487, 3.956470
25.710000, 2.032788, 1.836507, 2.229068, 0.060194, 4.005382
25.720000, 2.103519, 1.890990, 2.316049, -0.032374, 4.239413
25.730000, 2.088636, 1.877142, 2.300131, -0.036856, 4.214129
25.740000, 2.187397, 1.949590, 2.425204, -0.202536, 4.577330
25.750000, 2.127479, 1.937141, 2.317818, 0.214602, 4.040356
25.760000, 2.163577, 1.957521, 2.369632, 0.092745, 4.234408
25.770000, 2.158872, 1.954528, 2.363215, 0.105245, 4.212499
25.780000, 2.161862, 1.957314, 2.366411, 0.106175, 4.217549
25.790000, 2.214420, 2.019569, 2.409270, 0.256200, 4.172639
25.800000, 2.180643, 1.971331, 2.389955, 0.077081, 4.284205
25.810000, 2.121210, 1.908855, 2.333565, -0.012933, 4.255352
25.820000, 2.092166, 1.894493, 2.289839, 0.105575, 4.078757
25.830000, 2.146707, 1.936594, 2.356821, 0.035091, 4.258324
25.840000, 2.210374, 1.993249, 2.427498, 0.028300, 4.392448
25.850000, 2.158059, 1.941574, 2.374543, -0.017583, 4.333700
25.860000, 2.263237, 2.040433, 2.486041, 0.024080, 4.502394
25.870000, 2.233839, 2.009520, 2.458159, -0.020545, 4.488224
25.880000, 2.269807, 2.050663, 2.488952, 0.067429, 4.472186
25.890000, 2.132600, 1.938085, 2.327116, 0.177745, 4.087456
25.900000, 2.150261, 1.958344, 2.342179, 0.221517, 4.079006
25.910000, 2.163616, 1.948013, 2.379218, -0.003162, 4.330394
25.920000, 2.167341, 1.945706, 2.388976, -0.060065, 4.394747
25.930000, 2.108595, 1.882095, 2.335095, -0.167702, 4.384892
25.940000, 2.058119, 1.834948, 2.281291, -0.184724, 4.300963
25.950000, 2.165322, 1.921106, 2.409537, -0.289016, 4.619659
25.960000, 2.125517, 1.882647, 2.368387, -0.315294, 4.566328
25.970000, 2.153887, 1.919780, 2.387994, -0.198861, 4.506636
25.980000, 2.199922, 1.955069, 2.444775, -0.260820, 4.660664
25.990000, 2.108277, 1.900761, 2.315793, 0.022769, 4.193785
26.000000, 2.042505, 1.842567, 2.242443, 0.033153, 4.051858
26.010000, 2.051126, 1.856788, 2.245465, 0.098047, 4.004205
26.020000, 2.187143, 1.984282, 2.390004, 0.148415, 4.225872
26.030000, 2.144704, 1.948254, 2.341154, 0.170402, 4.119006
26.040000, 2.137807, 1.948420, 2.327193, 0.234493, 4.041121
26.050000, 2.161299, 1.953026, 2.369573, 0.068176, 4.254423
26.060000, 2.206282, 1.986505, 2.426059, -0.002451, 4.415015
26.070000, 2.260120, 2.038800, 2.481439, 0.035884, 4.484356
26.080000, 2.312489, 2.073853, 2.551125, -0.085775, 4.710753
26.090000, 2.209581, 1.998924, 2.420237, 0.092509, 4.326652
26.100000, 2.197141, 1.981044, 2.413239, 0.025388, 4.368895
26.110000, 2.167354, 1.938328, 2.396381, -0.134337, 4.469046
26.120000, 2.261956, 2.027853, 2.496058, -0.090745, 4.614656
26.130000, 2.256906, 2.027702, 2.486111, -0.046574, 4.560387
26.140000, 2.208896, 2.010172, 2.407621, 0.211736, 4.206057
26.150000, 2.156040, 1.958288, 2.353791, 0.168665, 4.143414
26.160000, 2.129063, 1.929979, 2.328147, 0.128292, 4.129834
26.170000, 2.169923, 1.960508, 2.379339, 0.065323, 4.274523
26.180000, 2.133663, 1.937347, 2.329979, 0.160713, 4.106613
26.190000, 2.141823, 1.931719, 2.351928, 0.030302, 4.253344
26.200000, 2.136714, 1.924293, 2.349135, 0.001910, 4.271518
26.210000, 2.192100, 1.994618, 2.389582, 0.207429, 4.176771
26.220000, 2.178328, 1.982565, 2.374090, 0.210940, 4.145716
26.230000, 2.168250, 1.975844, 2.360656, 0.234592, 4.101909
26.240000, 2.239666, 2.019819, 2.459513, 0.030228, 4.449104
26.250000, 2.234387, 2.042404, 2.426370, 0.304985, 4.163789
26.260000, 2.217318, 2.029102, 2.405533, 0.325774, 4.108861
26.270000, 2.163194, 1.995068, 2.331320, 0.473548, 3.852841
26.280000, 2.100114, 1.914787, 2.285440, 0.237606, 3.962621
26.290000, 2.106165, 1.912450, 2.299880, 0.159355, 4.052975
26.300000, 2.057956, 1.855034, 2.260878, 0.018614, 4.097297
26.310000, 2.143469, 1.935918, 2.351020, 0.057605, 4.229333
26.320000, 2.137077, 1.919279, 2.354875, -0.051764, 4.325918
26.330000, 2.176009, 1.954622, 2.397396, -0.048907, 4.400925
26.340000, 2.154915, 1.924021, 2.385810, -0.165547, 4.475378
26.350000, 2.226859, 1.982704, 2.471014, -0.226866, 4.680584
26.360000, 2.262089, 2.029365, 2.494814, -0.076763, 4.600941
26.370000, 2.438249, 2.179516, 2.696983, -0.161991, 5.038490
26.380000, 2.427929, 2.170716, 2.685142, -0.157028, 5.012886
26.390000, 2.459445, 2.185115, 2.733775, -0.297536, 5.216426
26.400000, 2.368578, 2.102646, 2.634510, -0.304007, 5.041164
26.410000, 2.397135, 2.121223, 2.673047, -0.375746, 5.170016
26.420000, 2.299254, 2.056430, 2.542078, -0.141099, 4.739607
26.430000, 2.311051, 2.056969, 2.565134, -0.242447, 4.864549
26.440000, 2.362782, 2.092490, 2.633074, -0.353615, 5.079179
26.450000, 2.325182, 2.055988, 2.594376, -0.380186, 5.030550
26.460000, 2.374862, 2.087508, 2.662216, -0.513010, 5.262733
26.470000, 2.222553, 1.975187, 2.469918, -0.263443, 4.708548
26.480000, 2.175430, 1.958763, 2.392097, -0.002050, 4.352910
26.490000, 2.085626, 1.880328, 2.290925, 0.022403, 4.148850
26.500000, 2.122611, 1.915787, 2.329435, 0.044056, 4.201165
26.510000, 2.098113, 1.917673, 2.278553, 0.284714, 3.911513
26.520000, 2.181950, 1.984533, 2.379367, 0.197932, 4.165968
26.530000, 2.273973, 2.063760, 2.484187, 0.161356, 4.386591
26.540000, 2.282458, 2.059866, 2.505050, 0.045437, 4.519479
26.550000, 2.309666, 2.071741, 2.547591, -0.081447, 4.700778
26.560000, 2.264725, 2.038426, 2.491025, -0.009554, 4.539005
26.570000, 2.218418, 1.983836, 2.453000, -0.139101, 4.575937
26.580000, 2.293101, 2.053002, 2.533201, -0.119871, 4.706073
26.590000, 2.292758, 2.050138, 2.535378, -0.145545, 4.731060
26.600000, 2.316683, 2.070655, 2.562710, -0.155866, 4.789231
26.610000, 2.203903, 1.997594, 2.410211, 0.130524, 4.277281
26.620000, 2.124558, 1.940133, 2.308983, 0.271112, 3.978004
26.630000, 2.143375, 1.941088, 2.345663, 0.110410, 4.176340
26.640000, 2.168718, 1.953714, 2.383723, 0.007948, 4.329489
26.650000, 2.152342, 1.942250, 2.362434, 0.040942, 4.263742
26.660000, 2.227643, 2.003072, 2.452215, -0.029272, 4.484559
26.670000, 2.181175, 1.961928, 2.400421, -0.022225, 4.384574
26.680000, 2.124980, 1.938498, 2.311461, 0.250862, 3.999097
26.690000, 2.052776, 1.877853, 2.227700, 0.294818, 3.810735
26.700000, 2.118985, 1.938277, 2.299693, 0.302891, 3.935079
26.710000, 2.136955, 1.942118, 2.331791, 0.178872, 4.095037
26.720000, 2.117321, 1.927322, 2.307321, 0.207852, 4.026791
26.730000, 2.229074, 2.016795, 2.441353, 0.095696, 4.362453
26.740000, 2.295794, 2.082316, 2.509273, 0.150362, 4.441227
26.750000, 2.330887, 2.116599, 2.545175, 0.177316, 4.484458
26.760000, 2.312690, 2.101112, 2.524268, 0.186354, 4.439026
26.770000, 2.373095, 2.150050, 2.596140, 0.131519, 4.614671
26.780000, 2.382476, 2.154950, 2.610001, 0.095873, 4.669078
26.790000, 2.268270, 2.066129, 2.470412, 0.236775, 4.299766
26.800000, 2.283505, 2.078946, 2.488065, 0.227706, 4.339304
26.810000, 2.310245, 2.103972, 2.516517, 0.237229, 4.383260
26.820000, 2.236765, 2.032237, 2.441293, 0.181287, 4.292243
26.830000, 2.206855, 2.014036, 2.399674, 0.269050, 4.144660
26.840000, 2.316257, 2.101674, 2.530840, 0.159721, 4.472792
26.850000, 2.347606, 2.113217, 2.581996, -0.007980, 4.703193
26.860000, 2.382894, 2.135146, 2.630642, -0.106946, 4.872734
26.870000, 2.408069, 2.150588, 2.665549, -0.179576, 4.995713
26.880000, 2.233916, 2.000777, 2.467056, -0.109105, 4.576938
26.890000, 2.258505, 2.020611, 2.496399, -0.132302, 4.649312
26.900000, 2.270992, 2.016027, 2.525957, -0.291376, 4.833360
26.910000, 2.392387, 2.128494, 2.656280, -0.259704, 5.044478
26.920000, 2.275279, 2.039878, 2.510680, -0.090474, 4.641032
26.930000, 2.183417, 1.975162, 2.391672, 0.090481, 4.276354
26.940000, 2.251630, 2.034629, 2.468631, 0.070797, 4.432464
26.950000, 2.367858, 2.134383, 2.601333, 0.021466, 4.714250
26.960000, 2.333891, 2.090892, 2.576889, -0.108212, 4.775993
26.970000, 2.261918, 2.043931, 2.479905, 0.071176, 4.452660
26.980000, 2.255020, 2.013586, 2.496455, -0.171366, 4.681407
26.990000, 2.308035, 2.063589, 2.552480, -0.148612, 4.764682
27.000000, 2.303093, 2.060943, 2.545243, -0.130482, 4.736668
27.010000, 2.262339, 2.013589, 2.511089, -0.237569, 4.762248
27.020000, 2.176592, 1.923882, 2.429302, -0.363114, 4.716298
27.030000, 2.129609, 1.872793, 2.386426, -0.451365, 4.710584
27.040000, 2.165397, 1.893227, 2.437567, -0.569878, 4.900672
27.050000, 2.252969, 1.960810, 2.545128, -0.683191, 5.189129
27.060000, 2.288442, 2.011757, 2.565127, -0.492211, 5.069095
27.070000, 2.260622, 2.038357, 2.482887, 0.026887, 4.494357
27.080000, 2.210056, 2.010795, 2.409316, 0.207515, 4.212596
27.090000, 2.234387, 2.025693, 2.443081, 0.137037, 4.331736
27.100000, 2.248750, 2.029834, 2.467667, 0.048665, 4.448835
27.110000, 2.298839, 2.062502, 2.535177, -0.076324, 4.674003
27.120000, 2.339255, 2.104491, 2.574019, -0.020094, 4.698604
27.130000, 2.383093, 2.119694, 2.646493, -0.264038, 5.030224
27.140000, 2.222652, 1.992076, 2.453229, -0.094614, 4.539918
27.150000, 2.241951, 1.999083, 2.484818, -0.198839, 4.682740
27.160000, 2.179536, 1.944482, 2.414589, -0.182724, 4.541795
27.170000, 2.176971, 1.936273, 2.417669, -0.242017, 4.595959
27.180000, 2.179955, 1.955578, 2.404331, -0.075001, 4.434910
27.190000, 2.125169, 1.898321, 2.352017, -0.154623, 4.404961
27.200000, 2.198060, 1.967112, 2.429008, -0.122939, 4.519059
27.210000, 2.188181, 1.951018, 2.425344, -0.195277, 4.571639
27.220000, 2.151679, 1.925238, 2.378120, -0.124024, 4.427382
27.230000, 2.207980, 1.966549, 2.449411, -0.218374, 4.634334
27.240000, 2.279215, 2.015842, 2.542588, -0.367653, 4.926082
27.250000, 2.336895, 2.069421, 2.604370, -0.351192, 5.024983
27.260000, 2.305965, 2.037980, 2.573951, -0.387255, 4.999186
27.270000, 2.299307, 2.062108, 2.536506, -0.084513, 4.683126
27.280000, 2.227921, 2.014397, 2.441444, 0.082039, 4.373802
27.290000, 2.280511, 2.062165, 2.498856, 0.086168, 4.474853
27.300000, 2.348463, 2.105588, 2.591337, -0.092395, 4.789320
27.310000, 2.241128, 2.014654, 2.467602, -0.034907, 4.517163
27.320000, 2.379416, 2.127404, 2.631429, -0.153276, 4.912109
27.330000, 2.367614, 2.126587, 2.608641, -0.054678, 4.789907
27.340000, 2.425881, 2.184118, 2.667644, -0.003804, 4.855566
27.350000, 2.446624, 2.191010, 2.702237, -0.122256, 5.015503
27.360000, 2.411388, 2.160715, 2.662061, -0.107844, 4.930621
27.370000, 2.372614, 2.139401, 2.605827, 0.028851, 4.716376
27.380000, 2.350675, 2.116355, 2.584994, -0.004207, 4.705556
27.390000, 2.264778, 2.028687, 2.500869, -0.107909, 4.637465
27.400000, 2.211053, 1.999631, 2.422475, 0.086288, 4.335818
27.410000, 2.176046, 1.994127, 2.357964, 0.347786, 4.004305
27.420000, 2.220460, 2.023430, 2.417489, 0.240337, 4.200582
27.430000, 2.137841, 1.951718, 2.323964, 0.267326, 4.008356
27.440000, 2.163331, 1.977986, 2.348676, 0.300638, 4.026024
27.450000, 2.216187, 2.016601, 2.415773, 0.210370, 4.222005
27.460000, 2.337775, 2.120480, 2.555070, 0.153984, 4.521566
27.470000, 2.330812, 2.111687, 2.549937, 0.128633, 4.532991
27.480000, 2.322801, 2.100982, 2.544620, 0.093547, 4.552055
27.490000, 2.315899, 2.099833, 2.531964, 0.144470, 4.487327
27.500000, 2.305058, 2.092932, 2.517184, 0.173221, 4.436894
27.510000, 2.293613, 2.055932, 2.531295, -0.095057, 4.682284
27.520000, 2.310054, 2.060404, 2.559704, -0.198897, 4.819005
27.530000, 2.230847, 1.982542, 2.479151, -0.264582, 4.726276
27.540000, 2.230348, 1.991384, 2.469312, -0.171211, 4.631907
27.550000, 2.206628, 2.010459, 2.402797, 0.235154, 4.178103
27.560000, 2.296419, 2.100698, 2.492139, 0.329449, 4.263388
27.570000, 2.337567, 2.125943, 2.549192, 0.210766, 4.464369
27.580000, 2.421648, 2.193709, 2.649588, 0.130885, 4.712412
27.590000, 2.462443, 2.219908, 2.704978, 0.024994, 4.899891
27.600000, 2.513580, 2.249275, 2.777885, -0.142652, 5.169811
27.610000, 2.304784, 2.046201, 2.563367, -0.293942, 4.903510
27.620000, 2.191935, 1.953560, 2.430309, -0.203698, 4.587568
27.630000, 2.117990, 1.873738, 2.362242, -0.336714, 4.572693
27.640000, 2.114549, 1.859103, 2.369994, -0.452650, 4.681747
27.650000, 2.083984, 1.879694, 2.288274, 0.030899, 4.137069
27.660000, 2.008476, 1.846697, 2.170255, 0.382617, 3.634334
27.670000, 2.007711, 1.844183, 2.171239, 0.364273, 3.651149
27.680000, 2.044794, 1.874460, 2.215128, 0.332955, 3.756632
27.690000, 2.074161, 1.884614, 2.263707, 0.169240, 3.979081
27.700000, 2.177425, 1.975178, 2.379672, 0.144864, 4.209986
27.710000, 2.184844, 1.965124, 2.404564, -0.023314, 4.393003
27.720000, 2.183622, 1.992218, 2.375026, 0.260034, 4.107209
27.730000, 2.084763, 1.888788, 2.280739, 0.115237, 4.054290
27.740000, 2.072251, 1.881527, 2.262974, 0.155503, 3.988999
27.750000, 2.067651, 1.873176, 2.262126, 0.113205, 4.022097
27.760000, 2.107349, 1.901943, 2.312755, 0.043042, 4.171656
27.770000, 2.127754, 1.910716, 2.344793, -0.053455, 4.308964
27.780000, 2.091145, 1.900292, 2.281998, 0.173100, 4.009190
27.790000, 2.055059, 1.869486, 2.240632, 0.190073, 3.920045
27.800000, 2.056034, 1.859360, 2.252709, 0.079481, 4.032588
27.810000, 2.104445, 1.897254, 2.311635, 0.022206, 4.186683
27.820000, 2.115826, 1.915369, 2.316282, 0.101264, 4.130387
27.830000, 2.147255, 1.932223, 2.362288, -0.013798, 4.308309
27.840000, 2.213528, 1.975569, 2.451487, -0.177931, 4.604988
27.850000, 2.189084, 1.990498, 2.387670, 0.193321, 4.184847
27.860000, 2.258604, 2.043961, 2.473246, 0.101471, 4.415736
27.870000, 2.238116, 2.031877, 2.444355, 0.165440, 4.310793
27.880000, 2.306612, 2.077501, 2.535723, 0.004073, 4.609151
27.890000, 2.332128, 2.082672, 2.581584, -0.174871, 4.839127
27.900000, 2.290941, 2.049465, 2.532417, -0.135865, 4.717747
27.910000, 2.222304, 1.990972, 2.453636, -0.102556, 4.547165
27.920000, 2.255042, 2.017769, 2.492314, -0.129520, 4.639603
27.930000, 2.217022, 1.980265, 2.453779, -0.162356, 4.596399
27.940000, 2.204359, 1.984316, 2.424403, -0.007053, 4.415772
27.950000, 2.211472, 1.986585, 2.436360, -0.048622, 4.471567
27.960000, 2.188974, 1.962614, 2.415335, -0.085922, 4.463870
27.970000, 2.147462, 1.937841, 2.357083, 0.040796, 4.254127
27.980000, 2.046369, 1.838405, 2.254332, -0.043642, 4.136379
27.990000, 2.063115, 1.848383, 2.277846, -0.094909, 4.221138
28.000000, 2.053974, 1.874354, 2.233593, 0.248817, 3.859130
28.010000, 2.097447, 1.912694, 2.282200, 0.240700, 3.954194
28.020000, 2.052043, 1.889837, 2.214250, 0.421887, 3.682200
28.030000, 2.015146, 1.846604, 2.183689, 0.321314, 3.708979
28.040000, 2.093568, 1.920508, 2.266629, 0.354331, 3.832806
28.050000, 2.113772, 1.931813, 2.295730, 0.285110, 3.942434
28.060000, 2.044926, 1.876892, 2.212960, 0.356205, 3.733647
28.070000, 2.111416, 1.925722, 2.297110, 0.245214, 3.977617
28.080000, 2.129149, 1.926439, 2.331858, 0.091945, 4.166353
28.090000, 2.085345, 1.865597, 2.305093, -0.123096, 4.293786
28.100000, 2.146576, 1.923777, 2.369375, -0.092525, 4.385678
28.110000, 2.178728, 1.964454, 2.393002, 0.025301, 4.332155
28.120000, 2.215858, 1.983804, 2.447913, -0.116257, 4.547974
28.130000, 2.162884, 1.933978, 2.391789, -0.137587, 4.463354
28.140000, 2.243593, 2.019349, 2.467837, -0.010031, 4.497217
28.150000, 2.220184, 2.025225, 2.415142, 0.260874, 4.179493
28.160000, 2.191542, 2.005139, 2.377946, 0.318208, 4.064877
28.170000, 2.290541, 2.080081, 2.501001, 0.175443, 4.405639
28.180000, 2.360382, 2.132480, 2.588284, 0.069995, 4.650769
28.190000, 2.178908, 1.975182, 2.382633, 0.131487, 4.226328
28.200000, 2.173655, 1.962401, 2.384909, 0.050578, 4.296733
28.210000, 2.262507, 2.039680, 2.485334, 0.023124, 4.501890
28.220000, 2.213372, 1.998263, 2.428481, 0.051552, 4.375193
28.230000, 2.130814, 1.924456, 2.337172, 0.056943, 4.204685
28.240000, 2.191025, 1.989261, 2.392789, 0.163324, 4.218726
28.250000, 2.131545, 1.943793, 2.319297, 0.244658, 4.018432
28.260000, 2.089858, 1.907837, 2.271879, 0.260572, 3.919144
28.270000, 2.076665, 1.886507, 2.266823, 0.165600, 3.987731
28.280000, 2.095901, 1.925083, 2.266719, 0.379201, 3.812601
28.290000, 2.053798, 1.874757, 2.232839, 0.254461, 3.853135
28.300000, 2.119050, 1.915248, 2.322851, 0.070872, 4.167227
28.310000, 2.240321, 2.017275, 2.463367, -0.001259, 4.481901
28.320000, 2.330324, 2.098252, 2.562396, -0.001971, 4.662620
28.330000, 2.427308, 2.188175, 2.666441, 0.024051, 4.830565
28.340000, 2.496487, 2.247680, 2.745293, -0.003985, 4.996958
28.350000, 2.545635, 2.272657, 2.818612, -0.197754, 5.289024
28.360000, 2.313774, 2.091574, 2.535975, 0.080687, 4.546861
28.370000, 2.356423, 2.108188, 2.604659, -0.138313, 4.851160
28.380000, 2.322787, 2.080398, 2.565176, -0.113196, 4.758770
28.390000, 2.288806, 2.064117, 2.513495, 0.030707, 4.546905
28.400000, 2.374224, 2.137382, 2.611066, -0.006007, 4.754454
28.410000, 2.334436, 2.114160, 2.554711, 0.120693, 4.548178
28.420000, 2.243816, 2.022584, 2.465048, 0.020461, 4.467171
28.430000, 2.260701, 2.028437, 2.492964, -0.073519, 4.594921
28.440000, 2.103116, 1.908922, 2.297309, 0.151498, 4.054734
28.450000, 2.114965, 1.922176, 2.307754, 0.177462, 4.052468
28.460000, 2.130039, 1.934513, 2.325565, 0.165027, 4.095052
28.470000, 2.196745, 1.975877, 2.417613, -0.022950, 4.416440
28.480000, 2.234601, 1.999299, 2.469903, -0.130153, 4.599354
28.490000, 2.229157, 1.982203, 2.476111, -0.252703, 4.711017
28.500000, 2.281602, 2.033746, 2.529458, -0.209319, 4.772523
28.510000, 2.281418, 2.023706, 2.539130, -0.308553, 4.871389
28.520000, 2.190044, 1.975979, 2.404110, 0.038713, 4.341376
28.530000, 2.166828, 1.951932, 2.381725, 0.007146, 4.326511
28.540000, 2.256962, 2.016910, 2.497014, -0.155529, 4.669453
28.550000, 2.261545, 2.018857, 2.504233, -0.177439, 4.700528
28.560000, 2.145906, 1.914037, 2.377776, -0.184355, 4.476167
28.570000, 2.189075, 1.972363, 2.405786, 0.011155, 4.366994
28.580000, 2.199973, 1.964693, 2.435253, -0.164563, 4.564509
28.590000, 2.285130, 2.020488, 2.549772, -0.374489, 4.944749
28.600000, 2.102512, 1.859171, 2.345854, -0.343040, 4.548064
28.610000, 2.019905, 1.786399, 2.253412, -0.326806, 4.366616
28.620000, 2.030510, 1.803183, 2.257837, -0.254098, 4.315117
28.630000, 1.975302, 1.815466, 2.135137, 0.368973, 3.581630
28.640000, 1.966655, 1.814617, 2.118692, 0.438695, 3.494614
28.650000, 1.993199, 1.822676, 2.163722, 0.279465, 3.706933
28.660000, 1.966451, 1.794430, 2.138473, 0.237655, 3.695247
28.670000, 1.940064, 1.771282, 2.108846, 0.243824, 3.636304
28.680000, 1.905821, 1.748734, 2.062909, 0.327116, 3.484527
28.690000, 1.939319, 1.801602, 2.077036, 0.555282, 3.323356
28.700000, 1.995919, 1.850827, 2.141011, 0.537763, 3.454076
28.710000, 2.006233, 1.850515, 2.161950, 0.441293, 3.571173
28.720000, 2.079065, 1.907384, 2.250746, 0.353692, 3.804437
28.730000, 2.074000, 1.901982, 2.246018, 0.345243, 3.802757
28.740000, 2.051030, 1.872559, 2.229500, 0.257422, 3.844637
28.750000, 2.039572, 1.861833, 2.217311, 0.253317, 3.825827
28.760000, 2.120953, 1.922243, 2.319662, 0.123947, 4.117958
28.770000, 2.045758, 1.876189, 2.215327, 0.341614, 3.749902
28.780000, 2.095119, 1.908683, 2.281555, 0.221461, 3.968776
28.790000, 2.049111, 1.859090, 2.239131, 0.139428, 3.958793
28.800000, 1.999037, 1.836014, 2.162060, 0.360677, 3.637398
28.810000, 1.994532, 1.836088, 2.152975, 0.402193, 3.586871
28.820000, 2.091458, 1.926374, 2.256542, 0.432383, 3.750532
28.830000, 2.170949, 1.988196, 2.353703, 0.334296, 4.007603
28.840000, 2.260614, 2.071307, 2.449921, 0.358101, 4.163127
28.850000, 2.194250, 2.005657, 2.382843, 0.298914, 4.089586
28.860000, 2.255230, 2.059108, 2.451353, 0.284223, 4.226237
28.870000, 2.276165, 2.071512, 2.480817, 0.219433, 4.332897
28.880000, 2.271850, 2.049242, 2.494459, 0.034663, 4.509037
28.890000, 2.317136, 2.064840, 2.569432, -0.218406, 4.852678
28.900000, 2.345268, 2.080485, 2.610052, -0.315774, 5.006311
28.910000, 2.347443, 2.086863, 2.608023, -0.271353, 4.966239
28.920000, 2.389924, 2.107912, 2.671936, -0.444265, 5.224113
28.930000, 2.388134, 2.106477, 2.669790, -0.442477, 5.218744
28.940000, 2.307078, 2.026255, 2.587901, -0.515162, 5.129318
28.950000, 2.263799, 1.974667, 2.552931, -0.641943, 5.169541
28.960000, 2.179133, 1.911490, 2.446776, -0.510646, 4.868912
28.970000, 2.220632, 1.943669, 2.497595, -0.562811, 5.004074
28.980000, 2.243754, 1.963726, 2.523781, -0.570489, 5.057997
28.990000, 2.170921, 1.935397, 2.406446, -0.196070, 4.537912
29.000000, 2.271782, 2.017750, 2.525813, -0.281206, 4.824769
29.010000, 2.195638, 1.988878, 2.402399, 0.117724, 4.273553
29.020000, 2.204710, 1.978425, 2.430994, -0.069422, 4.478841
29.030000, 2.205621, 1.983742, 2.427499, -0.024229, 4.435470
29.040000, 2.134520, 1.920547, 2.348494, -0.015888, 4.284928
29.050000, 2.152479, 1.949826, 2.355133, 0.115837, 4.189122
29.060000, 2.146353, 1.986228, 2.306478, 0.537116, 3.755590
29.070000, 2.169868, 2.008230, 2.331506, 0.545429, 3.794307
29.080000, 2.097301, 1.931945, 2.262657, 0.435492, 3.759109
29.090000, 2.167834, 1.975297, 2.360370, 0.232865, 4.102802
29.100000, 2.129299, 1.935482, 2.323115, 0.181465, 4.077133
29.110000, 2.071902, 1.880268, 2.263536, 0.146005, 3.997799
29.120000, 2.054298, 1.864062, 2.244534, 0.142451, 3.966146
29.130000, 1.980748, 1.802497, 2.158999, 0.189346, 3.772150
29.140000, 2.035611, 1.847692, 2.223530, 0.147046, 3.924176
29.150000, 2.027004, 1.860930, 2.193077, 0.357983, 3.696024
29.160000, 2.074854, 1.908822, 2.240886, 0.406250, 3.743458
29.170000, 2.067240, 1.899337, 2.235143, 0.379833, 3.754647
29.180000, 2.086141, 1.912269, 2.260013, 0.338750, 3.833533
29.190000, 2.095534, 1.917121, 2.273947, 0.302504, 3.888565
29.200000, 2.068345, 1.889995, 2.246695, 0.275951, 3.860739
29.210000, 2.115577, 1.924969, 2.306184, 0.199993, 4.031161
29.220000, 2.086430, 1.882563, 2.290298, 0.037586, 4.135275
29.230000, 2.190282, 1.977150, 2.403414, 0.048332, 4.332233
29.240000, 2.251974, 2.019471, 2.484476, -0.084647, 4.588594
29.250000, 2.318590, 2.084200, 2.552980, -0.037002, 4.674182
29.260000, 2.311263, 2.071930, 2.550597, -0.094010, 4.716537
29.270000, 2.284434, 2.042467, 2.526402, -0.147311, 4.716180
29.280000, 2.270129, 2.025163, 2.515095, -0.191750, 4.732008
29.290000, 2.283597, 2.055166, 2.512027, -0.012100, 4.579294
29.300000, 2.213768, 1.993409, 2.434127, -0.000813, 4.428349
29.310000, 2.203868, 1.986560, 2.421176, 0.019949, 4.387787
29.320000, 2.153757, 1.945715, 2.361798, 0.062965, 4.244548
29.330000, 2.171380, 1.958190, 2.384570, 0.028851, 4.313909
29.340000, 2.193695, 1.992091, 2.395299, 0.167600, 4.219790
29.350000, 2.113010, 1.936145, 2.289875, 0.335537, 3.890482
29.360000, 2.149778, 1.968182, 2.331374, 0.324761, 3.974795
29.370000, 2.090356, 1.900335, 2.280378, 0.180662, 4.000050
29.380000, 2.154398, 1.956087, 2.352710, 0.161394, 4.147403
29.390000, 2.128537, 1.947306, 2.309768, 0.307186, 3.949888
29.400000, 2.182313, 1.974308, 2.390317, 0.091894, 4.272731
29.410000, 2.265501, 2.049211, 2.481791, 0.091812, 4.439191
29.420000, 2.213348, 1.985568, 2.441127, -0.075808, 4.502504
29.430000, 2.209817, 1.966059, 2.453576, -0.239925, 4.659559
29.440000, 2.238245, 1.987663, 2.488827, -0.280071, 4.756561
29.450000, 2.322168, 2.058312, 2.586024, -0.329554, 4.973890
29.460000, 2.323120, 2.062747, 2.583494, -0.293602, 4.939842
29.470000, 2.252947, 2.036491, 2.469403, 0.077590, 4.428304
29.480000, 2.384887, 2.142200, 2.627574, -0.054085, 4.823859
29.490000, 2.277491, 2.033135, 2.521847, -0.178256, 4.733238
29.500000, 2.213071, 1.965642, 2.460500, -0.273559, 4.699701
29.510000, 2.277729, 2.038204, 2.517254, -0.129467, 4.684926
29.520000, 2.352378, 2.106818, 2.597938, -0.115468, 4.820224
29.530000, 2.373647, 2.132912, 2.614381, -0.045707, 4.793000
29.540000, 2.305622, 2.068889, 2.542354, -0.073513, 4.684757
29.550000, 2.347938, 2.113298, 2.582578, -0.010166, 4.706041
29.560000, 2.353276, 2.127596, 2.578955, 0.085223, 4.621329
29.570000, 2.248331, 2.023374, 2.473288, -0.012462, 4.509124
29.580000, 2.222629, 2.008738, 2.436521, 0.073050, 4.372209
29.590000, 2.209035, 2.000824, 2.417247, 0.116534, 4.301537
29.600000, 2.124329, 1.911218, 2.337440, -0.017409, 4.266067
29.610000, 2.156257, 1.951506, 2.361009, 0.098533, 4.213982
29.620000, 2.226855, 2.007896, 2.445815, 0.026343, 4.427368
29.630000, 2.221753, 1.997138, 2.446369, -0.035607, 4.479114
29.640000, 2.156834, 1.945687, 2.367981, 0.034834, 4.278834
29.650000, 2.215797, 2.005406, 2.426187, 0.101398, 4.330195
29.660000, 2.279580, 2.062706, 2.496455, 0.100022, 4.459139
29.670000, 2.198595, 1.995233, 2.401958, 0.154828, 4.242362
29.680000, 2.057408, 1.874915, 2.239901, 0.223378, 3.891439
29.690000, 2.069162, 1.895560, 2.242763, 0.324486, 3.813837
29.700000, 2.161575, 1.971724, 2.351426, 0.253597, 4.069553
29.710000, 2.222083, 2.008337, 2.435830, 0.073957, 4.370210
29.720000, 2.263759, 2.033885, 2.493634, -0.046452, 4.573971
29.730000, 2.234491, 2.017544, 2.451437, 0.054206, 4.414775
29.740000, 2.267962, 2.045111, 2.490813, 0.028333, 4.507591
29.750000, 2.203138, 1.988526, 2.417749, 0.046317, 4.359959
29.760000, 2.167893, 1.961125, 2.374661, 0.089900, 4.245886
29.770000, 2.156885, 1.961750, 2.352020, 0.195800, 4.117970
29.780000, 2.257653, 2.044763, 2.470543, 0.118133, 4.397174
29.790000, 2.167566, 1.957177, 2.377955, 0.053185, 4.281947
29.800000, 2.176069, 1.973555, 2.378584, 0.140823, 4.211316
29.810000, 2.239908, 2.013021, 2.466795, -0.040282, 4.520097
29.820000, 2.215807, 1.987387, 2.444228, -0.079788, 4.511403
29.830000, 2.185622, 1.970522, 2.400722, 0.023893, 4.347351
29.840000, 2.224149, 2.004738, 2.443561, 0.019091, 4.429207
29.850000, 2.274601, 2.050236, 2.498966, 0.019762, 4.529440
29.860000, 2.330442, 2.102317, 2.558566, 0.037822, 4.623062
29.870000, 2.269463, 2.037820, 2.501105, -0.058512, 4.597437
29.880000, 2.225811, 1.993008, 2.458614, -0.113830, 4.565452
29.890000, 2.266555, 2.034156, 2.498955, -0.069033, 4.602144
29.900000, 2.257667, 2.036929, 2.478405, 0.039277, 4.476057
29.910000, 2.300855, 2.075428, 2.526282, 0.035343, 4.566367
29.920000, 2.179005, 1.972758, 2.385252, 0.106247, 4.251763
29.930000, 2.215473, 2.015177, 2.415769, 0.202522, 4.228423
29.940000, 2.222639, 2.012452, 2.432826, 0.110284, 4.334995
29.950000, 2.092398, 1.911549, 2.273248, 0.274883, 3.909914
29.960000, 2.171024, 1.988435, 2.353613, 0.336027, 4.006022
29.970000, 2.165670, 1.984685, 2.346656, 0.346786, 3.984554
29.980000, 2.115284, 1.925213, 2.305356, 0.205087, 4.025481
29.990000, 2.119894, 1.934639, 2.305149, 0.258104, 3.981684
30.000000, 2.110017, 1.950994, 2.269040, 0.511852, 3.708182


==> src/figures/figure.lyapunov-function-evolution/l26a1/dgd_stats_data.csv <==
% Simulation Data for Lyapunov Function Analysis
% --- Simulation Parameters ---
% partitions: [3 2 1]
% d: 6, n: 3
% N (samples): 100
% Q: [4, 2, 1, 1, 0, 2;2, 5, 2, 0, 2, 1;1, 2, 6, 3, 1, 0;1, 0, 3, 4, 2, 1;0, 2, 1, 2, 5, 2;2, 1, 0, 1, 2, 4]
% q: [-9 -15 -22 -12 -10 -5]
% y_star: [1 1 3 0 1 0]
% lambda (matrix form): [0 26 26;26 0 26;26 26 0]
% a (matrix form): [0 1 1;1 0 1;1 1 0]
% T: 30, dt: 0.01
% rng_type: twister, rng_seed: 0
% --- Column Data (Statistics on clean time grid) ---
time, mean, ci_lower, ci_upper, pi_lower, pi_upper
0.000000, 12.000000, 12.000000, 12.000000, 12.000000, 12.000000
0.100000, 4.406790, 4.128027, 4.685554, 1.605251, 7.208329
0.200000, 2.409219, 2.258440, 2.559998, 0.893906, 3.924532
0.300000, 1.839742, 1.805611, 1.873873, 1.496728, 2.182756
0.400000, 1.620826, 1.593469, 1.648184, 1.345887, 1.895765
0.500000, 1.466796, 1.443540, 1.490053, 1.233068, 1.700525
0.600000, 1.343404, 1.322366, 1.364443, 1.131966, 1.554843
0.700000, 1.248704, 1.227161, 1.270246, 1.032205, 1.465203
0.800000, 1.151420, 1.132470, 1.170369, 0.960979, 1.341861
0.900000, 1.071384, 1.052522, 1.090246, 0.881820, 1.260948
1.000000, 0.994480, 0.973153, 1.015807, 0.780143, 1.208817
1.100000, 0.925558, 0.907358, 0.943759, 0.742644, 1.108472
1.200000, 0.841760, 0.828177, 0.855344, 0.705248, 0.978273
1.300000, 0.796354, 0.778528, 0.814179, 0.617210, 0.975498
1.400000, 0.720576, 0.705475, 0.735678, 0.568810, 0.872343
1.500000, 0.675885, 0.660198, 0.691572, 0.518233, 0.833538
1.600000, 0.625672, 0.612146, 0.639198, 0.489739, 0.761605
1.700000, 0.589408, 0.572033, 0.606783, 0.414789, 0.764027
1.800000, 0.544267, 0.522597, 0.565937, 0.326486, 0.762047
1.900000, 0.515118, 0.478602, 0.551633, 0.148142, 0.882093
2.000000, 0.444070, 0.432797, 0.455342, 0.330781, 0.557358
2.100000, 0.429747, 0.411892, 0.447602, 0.250305, 0.609189
2.200000, 0.383456, 0.372859, 0.394054, 0.276952, 0.489961
2.300000, 0.362155, 0.348031, 0.376279, 0.220209, 0.504101
2.400000, 0.318771, 0.308097, 0.329446, 0.211496, 0.426047
2.500000, 0.316152, 0.300284, 0.332020, 0.156680, 0.475624
2.600000, 0.281251, 0.269154, 0.293349, 0.159672, 0.402830
2.700000, 0.266518, 0.252460, 0.280575, 0.125241, 0.407794
2.800000, 0.249184, 0.231279, 0.267088, 0.069244, 0.429123
2.900000, 0.217704, 0.206600, 0.228808, 0.106108, 0.329300
3.000000, 0.209037, 0.190899, 0.227175, 0.026751, 0.391323
3.100000, 0.182762, 0.169334, 0.196189, 0.047813, 0.317710
3.200000, 0.167522, 0.155168, 0.179876, 0.043367, 0.291678
3.300000, 0.155108, 0.141933, 0.168283, 0.022699, 0.287517
3.400000, 0.142577, 0.126011, 0.159142, -0.023903, 0.309056
3.500000, 0.135491, 0.120599, 0.150382, -0.014168, 0.285149
3.600000, 0.119781, 0.105293, 0.134270, -0.025824, 0.265387
3.700000, 0.111295, 0.096445, 0.126145, -0.037946, 0.260536
3.800000, 0.106405, 0.093949, 0.118861, -0.018777, 0.231586
3.900000, 0.095233, 0.083033, 0.107432, -0.027374, 0.217839
4.000000, 0.093023, 0.072049, 0.113997, -0.117761, 0.303807
4.100000, 0.086739, 0.073728, 0.099751, -0.044024, 0.217503
4.200000, 0.078111, 0.063553, 0.092668, -0.068192, 0.224413
4.300000, 0.066960, 0.056483, 0.077437, -0.038335, 0.172255
4.400000, 0.071958, 0.055890, 0.088026, -0.089527, 0.233442
4.500000, 0.068281, 0.050423, 0.086139, -0.111192, 0.247754
4.600000, 0.054530, 0.045118, 0.063941, -0.040053, 0.149112
4.700000, 0.056466, 0.044596, 0.068337, -0.062830, 0.175763
4.800000, 0.068406, 0.050530, 0.086282, -0.111246, 0.248057
4.900000, 0.057909, 0.042788, 0.073030, -0.094053, 0.209871
5.000000, 0.067824, 0.043134, 0.092515, -0.180314, 0.315963
5.100000, 0.053730, 0.040338, 0.067121, -0.080852, 0.188311
5.200000, 0.054360, 0.040642, 0.068078, -0.083507, 0.192227
5.300000, 0.051873, 0.033028, 0.070717, -0.137512, 0.241257
5.400000, 0.056557, 0.037362, 0.075751, -0.136348, 0.249462
5.500000, 0.061693, 0.036243, 0.087143, -0.194077, 0.317464
5.600000, 0.069236, 0.049010, 0.089463, -0.134039, 0.272512
5.700000, 0.064102, 0.049667, 0.078536, -0.080966, 0.209169
5.800000, 0.063738, 0.045662, 0.081814, -0.117927, 0.245403
5.900000, 0.052132, 0.040025, 0.064239, -0.069540, 0.173805
6.000000, 0.057256, 0.041272, 0.073239, -0.103374, 0.217885
6.100000, 0.067860, 0.052843, 0.082877, -0.083060, 0.218779
6.200000, 0.082685, 0.059201, 0.106170, -0.153334, 0.318705
6.300000, 0.067943, 0.054315, 0.081572, -0.069018, 0.204905
6.400000, 0.066276, 0.050972, 0.081580, -0.087524, 0.220076
6.500000, 0.077784, 0.062243, 0.093326, -0.078404, 0.233973
6.600000, 0.084761, 0.070655, 0.098866, -0.056995, 0.226516
6.700000, 0.084308, 0.067162, 0.101455, -0.088012, 0.256628
6.800000, 0.080630, 0.068911, 0.092349, -0.037145, 0.198404
6.900000, 0.087126, 0.072832, 0.101419, -0.056523, 0.230774
7.000000, 0.089038, 0.073239, 0.104836, -0.069735, 0.247811
7.100000, 0.093397, 0.074313, 0.112482, -0.098400, 0.285195
7.200000, 0.091192, 0.080119, 0.102265, -0.020091, 0.202474
7.300000, 0.108653, 0.090167, 0.127139, -0.077132, 0.294438
7.400000, 0.112130, 0.087666, 0.136594, -0.133728, 0.357987
7.500000, 0.111156, 0.093070, 0.129243, -0.070614, 0.292927
7.600000, 0.113537, 0.094727, 0.132348, -0.075505, 0.302580
7.700000, 0.120433, 0.106154, 0.134711, -0.023063, 0.263929
7.800000, 0.122412, 0.102792, 0.142032, -0.074769, 0.319593
7.900000, 0.140602, 0.114353, 0.166850, -0.123193, 0.404396
8.000000, 0.139712, 0.118529, 0.160894, -0.073169, 0.352593
8.100000, 0.136522, 0.116953, 0.156091, -0.060145, 0.333189
8.200000, 0.135081, 0.120031, 0.150131, -0.016168, 0.286329
8.300000, 0.126979, 0.115256, 0.138702, 0.009169, 0.244789
8.400000, 0.147321, 0.127761, 0.166880, -0.049250, 0.343891
8.500000, 0.158967, 0.137065, 0.180869, -0.061147, 0.379081
8.600000, 0.167924, 0.142557, 0.193292, -0.087014, 0.422863
8.700000, 0.172434, 0.148977, 0.195892, -0.063309, 0.408177
8.800000, 0.164653, 0.140111, 0.189196, -0.081995, 0.411302
8.900000, 0.184587, 0.160407, 0.208767, -0.058419, 0.427593
9.000000, 0.173442, 0.153097, 0.193786, -0.031018, 0.377902
9.100000, 0.167317, 0.151146, 0.183487, 0.004805, 0.329828
9.200000, 0.176869, 0.160448, 0.193290, 0.011838, 0.341900
9.300000, 0.174409, 0.157354, 0.191463, 0.003017, 0.345800
9.400000, 0.167423, 0.155227, 0.179620, 0.044852, 0.289994
9.500000, 0.177621, 0.164631, 0.190611, 0.047077, 0.308165
9.600000, 0.180275, 0.165431, 0.195120, 0.031091, 0.329459
9.700000, 0.194878, 0.169044, 0.220711, -0.064743, 0.454499
9.800000, 0.213803, 0.170792, 0.256813, -0.218446, 0.646051
9.900000, 0.199492, 0.173739, 0.225244, -0.059318, 0.458302
10.000000, 0.207052, 0.186817, 0.227286, 0.003699, 0.410404
10.100000, 0.193922, 0.177114, 0.210729, 0.025009, 0.362834
10.200000, 0.207390, 0.190262, 0.224518, 0.035258, 0.379523
10.300000, 0.201913, 0.185091, 0.218736, 0.032851, 0.370975
10.400000, 0.194866, 0.182389, 0.207343, 0.069473, 0.320259
10.500000, 0.214177, 0.197939, 0.230416, 0.050984, 0.377371
10.600000, 0.214949, 0.195849, 0.234049, 0.022997, 0.406900
10.700000, 0.216263, 0.197614, 0.234912, 0.028842, 0.403683
10.800000, 0.213709, 0.197762, 0.229656, 0.053443, 0.373975
10.900000, 0.236682, 0.211540, 0.261824, -0.015993, 0.489356
11.000000, 0.244511, 0.221341, 0.267681, 0.011654, 0.477368
11.100000, 0.244496, 0.218219, 0.270773, -0.019588, 0.508580
11.200000, 0.234752, 0.218465, 0.251039, 0.071072, 0.398431
11.300000, 0.243095, 0.225220, 0.260970, 0.063452, 0.422738
11.400000, 0.242303, 0.221502, 0.263104, 0.033254, 0.451352
11.500000, 0.253919, 0.233939, 0.273900, 0.053115, 0.454724
11.600000, 0.258770, 0.238530, 0.279010, 0.055360, 0.462179
11.700000, 0.253731, 0.235072, 0.272390, 0.066208, 0.441253
11.800000, 0.254968, 0.239607, 0.270329, 0.100588, 0.409348
11.900000, 0.264418, 0.243407, 0.285429, 0.053260, 0.475576
12.000000, 0.269493, 0.245327, 0.293659, 0.026629, 0.512357
12.100000, 0.260628, 0.244829, 0.276427, 0.101850, 0.419405
12.200000, 0.276985, 0.248232, 0.305737, -0.011972, 0.565941
12.300000, 0.268937, 0.249276, 0.288597, 0.071351, 0.466522
12.400000, 0.277852, 0.254477, 0.301228, 0.042935, 0.512770
12.500000, 0.265200, 0.250736, 0.279664, 0.119839, 0.410561
12.600000, 0.282704, 0.261964, 0.303443, 0.074271, 0.491136
12.700000, 0.280492, 0.260363, 0.300620, 0.078204, 0.482779
12.800000, 0.289747, 0.269605, 0.309888, 0.087330, 0.492164
12.900000, 0.283770, 0.264263, 0.303277, 0.087727, 0.479813
13.000000, 0.277814, 0.261724, 0.293905, 0.116106, 0.439522
13.100000, 0.291959, 0.268316, 0.315601, 0.054354, 0.529563
13.200000, 0.300921, 0.277848, 0.323995, 0.069032, 0.532811
13.300000, 0.291126, 0.268147, 0.314105, 0.060192, 0.522060
13.400000, 0.302111, 0.269205, 0.335016, -0.028583, 0.632804
13.500000, 0.285576, 0.266795, 0.304358, 0.096829, 0.474324
13.600000, 0.292405, 0.275326, 0.309483, 0.120766, 0.464043
13.700000, 0.297353, 0.270175, 0.324531, 0.024218, 0.570488
13.800000, 0.294444, 0.276692, 0.312197, 0.116033, 0.472855
13.900000, 0.302544, 0.281225, 0.323863, 0.088289, 0.516799
14.000000, 0.313604, 0.291894, 0.335314, 0.095423, 0.531784
14.100000, 0.301405, 0.283866, 0.318944, 0.125142, 0.477668
14.200000, 0.303309, 0.283554, 0.323063, 0.104779, 0.501839
14.300000, 0.297527, 0.281106, 0.313948, 0.132495, 0.462559
14.400000, 0.312375, 0.291179, 0.333571, 0.099358, 0.525392
14.500000, 0.347940, 0.316837, 0.379043, 0.035360, 0.660520
14.600000, 0.326482, 0.285264, 0.367700, -0.087755, 0.740719
14.700000, 0.305906, 0.288174, 0.323638, 0.127700, 0.484112
14.800000, 0.319077, 0.297749, 0.340404, 0.104738, 0.533415
14.900000, 0.317217, 0.297291, 0.337143, 0.116963, 0.517470
15.000000, 0.321098, 0.304085, 0.338112, 0.150114, 0.492083
15.100000, 0.331201, 0.308017, 0.354385, 0.098207, 0.564195
15.200000, 0.315336, 0.296896, 0.333776, 0.130019, 0.500653
15.300000, 0.329466, 0.306894, 0.352038, 0.102623, 0.556309
15.400000, 0.326585, 0.303667, 0.349504, 0.096255, 0.556916
15.500000, 0.339735, 0.313595, 0.365874, 0.077037, 0.602432
15.600000, 0.332582, 0.310434, 0.354731, 0.109993, 0.555172
15.700000, 0.352009, 0.329943, 0.374075, 0.130251, 0.573768
15.800000, 0.347545, 0.321693, 0.373398, 0.087731, 0.607360
15.900000, 0.325102, 0.310133, 0.340071, 0.174669, 0.475536
16.000000, 0.335983, 0.318982, 0.352983, 0.165134, 0.506831
16.100000, 0.339123, 0.312515, 0.365731, 0.071719, 0.606528
16.200000, 0.331482, 0.316780, 0.346185, 0.183722, 0.479242
16.300000, 0.351902, 0.327476, 0.376329, 0.106417, 0.597388
16.400000, 0.350884, 0.326414, 0.375353, 0.104972, 0.596795
16.500000, 0.350576, 0.328156, 0.372997, 0.125250, 0.575902
16.600000, 0.362950, 0.336763, 0.389137, 0.099775, 0.626125
16.700000, 0.351937, 0.330504, 0.373371, 0.136534, 0.567340
16.800000, 0.341166, 0.321065, 0.361268, 0.139147, 0.543186
16.900000, 0.339583, 0.321044, 0.358122, 0.153270, 0.525896
17.000000, 0.336957, 0.318278, 0.355636, 0.149236, 0.524679
17.100000, 0.337577, 0.318491, 0.356663, 0.145766, 0.529387
17.200000, 0.330150, 0.314931, 0.345368, 0.177207, 0.483092
17.300000, 0.347192, 0.326900, 0.367484, 0.143258, 0.551125
17.400000, 0.344327, 0.324526, 0.364128, 0.145330, 0.543323
17.500000, 0.353545, 0.332705, 0.374386, 0.144102, 0.562989
17.600000, 0.343328, 0.326987, 0.359669, 0.179105, 0.507550
17.700000, 0.342725, 0.323401, 0.362049, 0.148521, 0.536929
17.800000, 0.356830, 0.331542, 0.382118, 0.102690, 0.610970
17.900000, 0.351189, 0.325837, 0.376541, 0.096401, 0.605977
18.000000, 0.361689, 0.339271, 0.384106, 0.136398, 0.586979
18.100000, 0.357106, 0.325513, 0.388699, 0.039598, 0.674614
18.200000, 0.351298, 0.332907, 0.369689, 0.166471, 0.536125
18.300000, 0.346567, 0.329574, 0.363560, 0.175788, 0.517346
18.400000, 0.364143, 0.342227, 0.386058, 0.143894, 0.584391
18.500000, 0.354886, 0.336957, 0.372815, 0.174698, 0.535074
18.600000, 0.363331, 0.339249, 0.387412, 0.121312, 0.605349
18.700000, 0.355763, 0.329119, 0.382408, 0.087986, 0.623541
18.800000, 0.343137, 0.324622, 0.361652, 0.157064, 0.529210
18.900000, 0.355115, 0.331216, 0.379015, 0.114929, 0.595302
19.000000, 0.371389, 0.343490, 0.399288, 0.091009, 0.651769
19.100000, 0.362618, 0.338399, 0.386838, 0.119216, 0.606020
19.200000, 0.352522, 0.335171, 0.369872, 0.178154, 0.526889
19.300000, 0.362649, 0.341295, 0.384003, 0.148046, 0.577252
19.400000, 0.357446, 0.338301, 0.376591, 0.165038, 0.549854
19.500000, 0.358652, 0.336224, 0.381080, 0.133254, 0.584050
19.600000, 0.350672, 0.333744, 0.367600, 0.180545, 0.520800
19.700000, 0.363878, 0.341034, 0.386722, 0.134299, 0.593457
19.800000, 0.370631, 0.349124, 0.392137, 0.154491, 0.586770
19.900000, 0.365514, 0.338071, 0.392958, 0.089711, 0.641318
20.000000, 0.368863, 0.345217, 0.392509, 0.131224, 0.606502
20.100000, 0.350562, 0.333700, 0.367425, 0.181097, 0.520028
20.200000, 0.352686, 0.337217, 0.368155, 0.197221, 0.508151
20.300000, 0.350935, 0.333845, 0.368025, 0.179183, 0.522687
20.400000, 0.346715, 0.326720, 0.366710, 0.145765, 0.547665
20.500000, 0.370454, 0.347272, 0.393636, 0.137474, 0.603433
20.600000, 0.369805, 0.340546, 0.399063, 0.075758, 0.663851
20.700000, 0.350867, 0.335612, 0.366122, 0.197560, 0.504174
20.800000, 0.367027, 0.338817, 0.395237, 0.083519, 0.650534
20.900000, 0.376417, 0.352638, 0.400196, 0.137441, 0.615392
21.000000, 0.369816, 0.346853, 0.392779, 0.139041, 0.600591
21.100000, 0.374857, 0.350138, 0.399577, 0.126430, 0.623285
21.200000, 0.390581, 0.360920, 0.420241, 0.092497, 0.688664
21.300000, 0.370887, 0.351371, 0.390403, 0.174753, 0.567021
21.400000, 0.376906, 0.352758, 0.401053, 0.134225, 0.619586
21.500000, 0.370928, 0.350580, 0.391276, 0.166430, 0.575426
21.600000, 0.388971, 0.361065, 0.416877, 0.108520, 0.669422
21.700000, 0.385025, 0.363601, 0.406449, 0.169718, 0.600332
21.800000, 0.363512, 0.344905, 0.382120, 0.176509, 0.550516
21.900000, 0.376040, 0.352137, 0.399944, 0.135810, 0.616271
22.000000, 0.378211, 0.348921, 0.407501, 0.083851, 0.672571
22.100000, 0.379956, 0.356512, 0.403400, 0.144348, 0.615565
22.200000, 0.388213, 0.353709, 0.422717, 0.041453, 0.734973
22.300000, 0.380081, 0.353454, 0.406707, 0.112488, 0.647673
22.400000, 0.393106, 0.367864, 0.418348, 0.139428, 0.646783
22.500000, 0.370292, 0.352508, 0.388077, 0.191562, 0.549023
22.600000, 0.377952, 0.357682, 0.398222, 0.174242, 0.581662
22.700000, 0.376607, 0.356566, 0.396648, 0.175195, 0.578019
22.800000, 0.375516, 0.352136, 0.398896, 0.140553, 0.610480
22.900000, 0.380963, 0.343225, 0.418701, 0.001697, 0.760229
23.000000, 0.370276, 0.351333, 0.389218, 0.179902, 0.560649
23.100000, 0.365452, 0.348033, 0.382872, 0.190387, 0.540517
23.200000, 0.368130, 0.347297, 0.388963, 0.158760, 0.577500
23.300000, 0.371296, 0.346180, 0.396412, 0.118885, 0.623707
23.400000, 0.366073, 0.348743, 0.383404, 0.191900, 0.540247
23.500000, 0.370189, 0.351352, 0.389026, 0.180880, 0.559497
23.600000, 0.367930, 0.350895, 0.384965, 0.196734, 0.539126
23.700000, 0.367270, 0.349318, 0.385223, 0.186849, 0.547692
23.800000, 0.367930, 0.350982, 0.384878, 0.197603, 0.538257
23.900000, 0.379393, 0.360179, 0.398607, 0.186299, 0.572487
24.000000, 0.387659, 0.361586, 0.413733, 0.125624, 0.649695
24.100000, 0.374406, 0.352314, 0.396497, 0.152389, 0.596423
24.200000, 0.366885, 0.351449, 0.382321, 0.211757, 0.522014
24.300000, 0.362309, 0.340550, 0.384068, 0.143635, 0.580983
24.400000, 0.368091, 0.348692, 0.387491, 0.173127, 0.563056
24.500000, 0.388694, 0.361281, 0.416106, 0.113198, 0.664190
24.600000, 0.387521, 0.353687, 0.421355, 0.047494, 0.727549
24.700000, 0.398509, 0.358923, 0.438095, 0.000676, 0.796341
24.800000, 0.372462, 0.352470, 0.392453, 0.171551, 0.573373
24.900000, 0.369030, 0.347121, 0.390939, 0.148846, 0.589215
25.000000, 0.367300, 0.346696, 0.387903, 0.160238, 0.574361
25.100000, 0.369604, 0.352390, 0.386818, 0.196607, 0.542602
25.200000, 0.372110, 0.350568, 0.393651, 0.155621, 0.588598
25.300000, 0.386859, 0.353534, 0.420185, 0.051941, 0.721778
25.400000, 0.366676, 0.348972, 0.384381, 0.188747, 0.544605
25.500000, 0.381719, 0.365011, 0.398427, 0.213805, 0.549633
25.600000, 0.370156, 0.348642, 0.391670, 0.153946, 0.586366
25.700000, 0.361666, 0.340143, 0.383190, 0.145362, 0.577971
25.800000, 0.372922, 0.350802, 0.395042, 0.150621, 0.595223
25.900000, 0.369283, 0.350865, 0.387701, 0.184184, 0.554381
26.000000, 0.362269, 0.343217, 0.381321, 0.170794, 0.553744
26.100000, 0.377712, 0.355172, 0.400252, 0.151185, 0.604238
26.200000, 0.374503, 0.351472, 0.397533, 0.143048, 0.605958
26.300000, 0.366767, 0.348225, 0.385309, 0.180421, 0.553113
26.400000, 0.395184, 0.363728, 0.426639, 0.079060, 0.711307
26.500000, 0.375343, 0.352823, 0.397864, 0.149014, 0.601672
26.600000, 0.397448, 0.363292, 0.431604, 0.054185, 0.740710
26.700000, 0.375582, 0.354312, 0.396852, 0.161819, 0.589345
26.800000, 0.385842, 0.367909, 0.403776, 0.205611, 0.566074
26.900000, 0.390038, 0.364060, 0.416017, 0.128957, 0.651120
27.000000, 0.394106, 0.362562, 0.425649, 0.077098, 0.711113
27.100000, 0.393078, 0.367270, 0.418885, 0.133713, 0.652442
27.200000, 0.391328, 0.352965, 0.429692, 0.005777, 0.776879
27.300000, 0.401644, 0.374723, 0.428564, 0.131094, 0.672194
27.400000, 0.383719, 0.364464, 0.402974, 0.190206, 0.577232
27.500000, 0.396247, 0.373596, 0.418898, 0.168608, 0.623887
27.600000, 0.421821, 0.384240, 0.459401, 0.044140, 0.799502
27.700000, 0.381689, 0.362243, 0.401135, 0.186254, 0.577124
27.800000, 0.374001, 0.353221, 0.394782, 0.165160, 0.582842
27.900000, 0.395770, 0.369008, 0.422533, 0.126815, 0.664726
28.000000, 0.372842, 0.353955, 0.391728, 0.183036, 0.562647
28.100000, 0.377249, 0.356103, 0.398394, 0.164737, 0.589760
28.200000, 0.379952, 0.359095, 0.400809, 0.170343, 0.589561
28.300000, 0.375531, 0.357429, 0.393632, 0.193615, 0.557446
28.400000, 0.398941, 0.374204, 0.423677, 0.150344, 0.647537
28.500000, 0.393140, 0.365431, 0.420850, 0.114664, 0.671617
28.600000, 0.381427, 0.357224, 0.405630, 0.138190, 0.624664
28.700000, 0.366604, 0.352409, 0.380799, 0.223946, 0.509261
28.800000, 0.366910, 0.350517, 0.383303, 0.202161, 0.531658
28.900000, 0.398634, 0.372154, 0.425113, 0.132521, 0.664747
29.000000, 0.405179, 0.368587, 0.441770, 0.037439, 0.772919
29.100000, 0.379531, 0.361718, 0.397345, 0.200509, 0.558554
29.200000, 0.372221, 0.354140, 0.390301, 0.190516, 0.553926
29.300000, 0.385270, 0.363520, 0.407021, 0.166679, 0.603862
29.400000, 0.379925, 0.360341, 0.399509, 0.183113, 0.576737
29.500000, 0.388354, 0.364742, 0.411965, 0.151059, 0.625649
29.600000, 0.378832, 0.358981, 0.398684, 0.179328, 0.578337
29.700000, 0.380815, 0.362966, 0.398664, 0.201432, 0.560198
29.800000, 0.383742, 0.361818, 0.405666, 0.163410, 0.604073
29.900000, 0.391395, 0.365722, 0.417067, 0.133389, 0.649401
30.000000, 0.375372, 0.359873, 0.390872, 0.219603, 0.531142


==> src/figures/figure.lyapunov-function-evolution/l27a0/dgd_sample_path_run_1.csv <==
% Simulation Data for Lyapunov Function Analysis
% --- Simulation Parameters ---
% partitions: [3 2 1]
% d: 6, n: 3
% N (samples): 100
% Q: [4, 2, 1, 1, 0, 2;2, 5, 2, 0, 2, 1;1, 2, 6, 3, 1, 0;1, 0, 3, 4, 2, 1;0, 2, 1, 2, 5, 2;2, 1, 0, 1, 2, 4]
% q: [-9 -15 -22 -12 -10 -5]
% y_star: [1 1 3 0 1 0]
% lambda (matrix form): [0 27 27;27 0 27;27 27 0]
% a (matrix form): [0 0 0;0 0 0;0 0 0]
% T: 30, dt: 0.01
% rng_type: twister, rng_seed: 0
% --- Column Data for Sample Path Run 1 ---
time,V,V_style,x1_dim1,x1_dim1_style,x1_dim2,x1_dim2_style,x1_dim3,x1_dim3_style,z21_dim1,z21_dim1_style,z21_dim2,z21_dim2_style,z21_dim3,z21_dim3_style,z31_dim1,z31_dim1_style,z31_dim2,z31_dim2_style,z31_dim3,z31_dim3_style,x2_dim1,x2_dim1_style,x2_dim2,x2_dim2_style,z12_dim1,z12_dim1_style,z12_dim2,z12_dim2_style,z32_dim1,z32_dim1_style,z32_dim2,z32_dim2_style,x3_dim1,x3_dim1_style,z13_dim1,z13_dim1_style,z23_dim1,z23_dim1_style
0.000000,12.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.010000,10.317700,1.000000,0.090000,0.000000,0.150000,0.000000,0.220000,0.000000,0.000000,1.000000,0.000000,1.000000,0.000000,1.000000,0.000000,1.000000,0.000000,1.000000,0.000000,1.000000,0.120000,0.000000,0.100000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.050000,0.000000,0.000000,1.000000,0.000000,0.000000
0.010000,10.157200,2.000000,0.090000,0.000000,0.150000,0.000000,0.220000,0.000000,0.090000,2.000000,0.150000,2.000000,0.220000,2.000000,0.090000,2.000000,0.150000,2.000000,0.220000,2.000000,0.120000,0.000000,0.100000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.050000,0.000000,0.050000,2.000000,0.000000,0.000000
0.020000,8.875490,1.000000,0.170200,0.000000,0.285800,0.000000,0.422900,0.000000,0.090000,1.000000,0.150000,1.000000,0.220000,1.000000,0.090000,1.000000,0.150000,1.000000,0.220000,1.000000,0.225700,0.000000,0.187400,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.094700,0.000000,0.050000,0.000000,0.000000,1.000000
0.020000,8.734438,2.000000,0.170200,0.000000,0.285800,0.000000,0.422900,0.000000,0.170200,2.000000,0.285800,2.000000,0.422900,2.000000,0.170200,2.000000,0.285800,2.000000,0.422900,2.000000,0.225700,0.000000,0.187400,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.094700,0.000000,0.050000,0.000000,0.094700,2.000000
0.030000,7.757088,1.000000,0.242447,0.000000,0.409148,0.000000,0.610108,0.000000,0.170200,1.000000,0.285800,1.000000,0.422900,1.000000,0.170200,0.000000,0.285800,0.000000,0.422900,0.000000,0.317588,0.000000,0.261677,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.134650,0.000000,0.050000,1.000000,0.094700,0.000000
0.030000,7.694441,2.000000,0.242447,0.000000,0.409148,0.000000,0.610108,0.000000,0.242447,2.000000,0.409148,2.000000,0.610108,2.000000,0.170200,0.000000,0.285800,0.000000,0.422900,0.000000,0.317588,0.000000,0.261677,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.134650,0.000000,0.134650,2.000000,0.094700,0.000000
0.040000,7.056323,1.000000,0.305772,0.000000,0.520293,0.000000,0.782894,0.000000,0.242447,0.000000,0.409148,0.000000,0.610108,0.000000,0.170200,1.000000,0.285800,1.000000,0.422900,1.000000,0.397976,0.000000,0.326063,0.000000,0.000000,1.000000,0.000000,1.000000,0.000000,0.000000,0.000000,0.000000,0.173002,0.000000,0.134650,0.000000,0.094700,0.000000
0.040000,6.588658,2.000000,0.305772,0.000000,0.520293,0.000000,0.782894,0.000000,0.242447,0.000000,0.409148,0.000000,0.610108,0.000000,0.305772,2.000000,0.520293,2.000000,0.782894,2.000000,0.397976,0.000000,0.326063,0.000000,0.397976,2.000000,0.326063,2.000000,0.000000,0.000000,0.000000,0.000000,0.173002,0.000000,0.134650,0.000000,0.094700,0.000000
0.050000,6.088481,1.000000,0.358634,0.000000,0.614637,0.000000,0.927257,0.000000,0.242447,0.000000,0.409148,0.000000,0.610108,0.000000,0.305772,0.000000,0.520293,0.000000,0.782894,0.000000,0.473861,0.000000,0.385623,0.000000,0.397976,1.000000,0.326063,1.000000,0.000000,0.000000,0.000000,0.000000,0.204764,0.000000,0.134650,1.000000,0.094700,1.000000
0.050000,6.062145,2.000000,0.358634,0.000000,0.614637,0.000000,0.927257,0.000000,0.242447,0.000000,0.409148,0.000000,0.610108,0.000000,0.305772,0.000000,0.520293,0.000000,0.782894,0.000000,0.473861,0.000000,0.385623,0.000000,0.473861,2.000000,0.385623,2.000000,0.000000,0.000000,0.000000,0.000000,0.204764,0.000000,0.204764,2.000000,0.204764,2.000000
0.060000,5.811187,1.000000,0.403889,0.000000,0.698427,0.000000,1.057670,0.000000,0.242447,1.000000,0.409148,1.000000,0.610108,1.000000,0.305772,1.000000,0.520293,1.000000,0.782894,1.000000,0.544419,0.000000,0.438485,0.000000,0.473861,0.000000,0.385623,0.000000,0.000000,1.000000,0.000000,1.000000,0.235255,0.000000,0.204764,0.000000,0.204764,0.000000
0.060000,4.895607,2.000000,0.403889,0.000000,0.698427,0.000000,1.057670,0.000000,0.403889,2.000000,0.698427,2.000000,1.057670,2.000000,0.403889,2.000000,0.698427,2.000000,1.057670,2.000000,0.544419,0.000000,0.438485,0.000000,0.473861,0.000000,0.385623,0.000000,0.544419,2.000000,0.438485,2.000000,0.235255,0.000000,0.204764,0.000000,0.204764,0.000000
0.070000,4.443177,1.000000,0.444354,0.000000,0.774515,0.000000,1.178131,0.000000,0.403889,1.000000,0.698427,1.000000,1.057670,1.000000,0.403889,0.000000,0.698427,0.000000,1.057670,0.000000,0.596056,0.000000,0.477032,0.000000,0.473861,0.000000,0.385623,0.000000,0.544419,1.000000,0.438485,1.000000,0.246569,0.000000,0.204764,0.000000,0.204764,0.000000
0.070000,4.417088,2.000000,0.444354,0.000000,0.774515,0.000000,1.178131,0.000000,0.444354,2.000000,0.774515,2.000000,1.178131,2.000000,0.403889,0.000000,0.698427,0.000000,1.057670,0.000000,0.596056,0.000000,0.477032,0.000000,0.473861,0.000000,0.385623,0.000000,0.596056,2.000000,0.477032,2.000000,0.246569,0.000000,0.204764,0.000000,0.204764,0.000000
0.080000,4.087691,1.000000,0.480475,0.000000,0.843579,0.000000,1.289437,0.000000,0.444354,0.000000,0.774515,0.000000,1.178131,0.000000,0.403889,0.000000,0.698427,0.000000,1.057670,0.000000,0.640838,0.000000,0.509892,0.000000,0.473861,1.000000,0.385623,1.000000,0.596056,0.000000,0.477032,0.000000,0.256143,0.000000,0.204764,0.000000,0.204764,1.000000
0.080000,4.041727,2.000000,0.480475,0.000000,0.843579,0.000000,1.289437,0.000000,0.444354,0.000000,0.774515,0.000000,1.178131,0.000000,0.403889,0.000000,0.698427,0.000000,1.057670,0.000000,0.640838,0.000000,0.509892,0.000000,0.640838,2.000000,0.509892,2.000000,0.596056,0.000000,0.477032,0.000000,0.256143,0.000000,0.204764,0.000000,0.256143,2.000000
0.090000,3.845521,1.000000,0.510986,0.000000,0.903757,0.000000,1.386070,0.000000,0.444354,0.000000,0.774515,0.000000,1.178131,0.000000,0.403889,0.000000,0.698427,0.000000,1.057670,0.000000,0.682658,0.000000,0.539186,0.000000,0.640838,1.000000,0.509892,1.000000,0.596056,1.000000,0.477032,1.000000,0.265334,0.000000,0.204764,1.000000,0.256143,0.000000
0.090000,3.827882,2.000000,0.510986,0.000000,0.903757,0.000000,1.386070,0.000000,0.444354,0.000000,0.774515,0.000000,1.178131,0.000000,0.403889,0.000000,0.698427,0.000000,1.057670,0.000000,0.682658,0.000000,0.539186,0.000000,0.682658,2.000000,0.539186,2.000000,0.682658,2.000000,0.539186,2.000000,0.265334,0.000000,0.265334,2.000000,0.256143,0.000000
0.100000,3.721567,1.000000,0.536478,0.000000,0.957191,0.000000,1.473850,0.000000,0.444354,0.000000,0.774515,0.000000,1.178131,0.000000,0.403889,1.000000,0.698427,1.000000,1.057670,1.000000,0.722219,0.000000,0.566179,0.000000,0.682658,0.000000,0.539186,0.000000,0.682658,0.000000,0.539186,0.000000,0.272048,0.000000,0.265334,0.000000,0.256143,0.000000
0.100000,3.463823,2.000000,0.536478,0.000000,0.957191,0.000000,1.473850,0.000000,0.444354,0.000000,0.774515,0.000000,1.178131,0.000000,0.536478,2.000000,0.957191,2.000000,1.473850,2.000000,0.722219,0.000000,0.566179,0.000000,0.682658,0.000000,0.539186,0.000000,0.682658,0.000000,0.539186,0.000000,0.272048,0.000000,0.265334,0.000000,0.256143,0.000000
0.110000,3.337112,1.000000,0.559003,0.000000,1.005687,0.000000,1.555038,0.000000,0.444354,0.000000,0.774515,0.000000,1.178131,0.000000,0.536478,0.000000,0.957191,0.000000,1.473850,0.000000,0.759657,0.000000,0.591032,0.000000,0.682658,0.000000,0.539186,0.000000,0.682658,1.000000,0.539186,1.000000,0.273254,0.000000,0.265334,1.000000,0.256143,0.000000
0.110000,3.328433,2.000000,0.559003,0.000000,1.005687,0.000000,1.555038,0.000000,0.444354,0.000000,0.774515,0.000000,1.178131,0.000000,0.536478,0.000000,0.957191,0.000000,1.473850,0.000000,0.759657,0.000000,0.591032,0.000000,0.682658,0.000000,0.539186,0.000000,0.759657,2.000000,0.591032,2.000000,0.273254,0.000000,0.273254,2.000000,0.256143,0.000000
0.120000,3.265086,1.000000,0.578687,0.000000,1.049606,0.000000,1.630161,0.000000,0.444354,0.000000,0.774515,0.000000,1.178131,0.000000,0.536478,0.000000,0.957191,0.000000,1.473850,0.000000,0.795102,0.000000,0.613892,0.000000,0.682658,1.000000,0.539186,1.000000,0.759657,0.000000,0.591032,0.000000,0.272605,0.000000,0.273254,0.000000,0.256143,0.000000
0.120000,3.246862,2.000000,0.578687,0.000000,1.049606,0.000000,1.630161,0.000000,0.444354,0.000000,0.774515,0.000000,1.178131,0.000000,0.536478,0.000000,0.957191,0.000000,1.473850,0.000000,0.795102,0.000000,0.613892,0.000000,0.795102,2.000000,0.613892,2.000000,0.759657,0.000000,0.591032,0.000000,0.272605,0.000000,0.273254,0.000000,0.256143,0.000000
0.130000,3.234178,1.000000,0.594830,0.000000,1.087938,0.000000,1.695580,0.000000,0.444354,0.000000,0.774515,0.000000,1.178131,0.000000,0.536478,0.000000,0.957191,0.000000,1.473850,0.000000,0.828671,0.000000,0.634901,0.000000,0.795102,0.000000,0.613892,0.000000,0.759657,0.000000,0.591032,0.000000,0.271982,0.000000,0.273254,1.000000,0.256143,0.000000
0.130000,3.234176,2.000000,0.594830,0.000000,1.087938,0.000000,1.695580,0.000000,0.444354,0.000000,0.774515,0.000000,1.178131,0.000000,0.536478,0.000000,0.957191,0.000000,1.473850,0.000000,0.828671,0.000000,0.634901,0.000000,0.795102,0.000000,0.613892,0.000000,0.759657,0.000000,0.591032,0.000000,0.271982,0.000000,0.271982,2.000000,0.256143,0.000000
0.140000,3.263902,1.000000,0.608931,0.000000,1.122736,0.000000,1.756146,0.000000,0.444354,1.000000,0.774515,1.000000,1.178131,1.000000,0.536478,0.000000,0.957191,0.000000,1.473850,0.000000,0.860477,0.000000,0.654188,0.000000,0.795102,0.000000,0.613892,0.000000,0.759657,0.000000,0.591032,0.000000,0.271385,0.000000,0.271982,1.000000,0.256143,0.000000
0.140000,2.781457,2.000000,0.608931,0.000000,1.122736,0.000000,1.756146,0.000000,0.608931,2.000000,1.122736,2.000000,1.756146,2.000000,0.536478,0.000000,0.957191,0.000000,1.473850,0.000000,0.860477,0.000000,0.654188,0.000000,0.795102,0.000000,0.613892,0.000000,0.759657,0.000000,0.591032,0.000000,0.271385,0.000000,0.271385,2.000000,0.256143,0.000000
0.150000,2.717499,1.000000,0.621179,0.000000,1.154306,0.000000,1.812241,0.000000,0.608931,0.000000,1.122736,0.000000,1.756146,0.000000,0.536478,1.000000,0.957191,1.000000,1.473850,1.000000,0.871639,0.000000,0.659130,0.000000,0.795102,0.000000,0.613892,0.000000,0.759657,0.000000,0.591032,0.000000,0.270810,0.000000,0.271385,1.000000,0.256143,0.000000
0.150000,2.556961,2.000000,0.621179,0.000000,1.154306,0.000000,1.812241,0.000000,0.608931,0.000000,1.122736,0.000000,1.756146,0.000000,0.621179,2.000000,1.154306,2.000000,1.812241,2.000000,0.871639,0.000000,0.659130,0.000000,0.795102,0.000000,0.613892,0.000000,0.759657,0.000000,0.591032,0.000000,0.270810,0.000000,0.270810,2.000000,0.256143,0.000000
0.160000,2.471631,1.000000,0.631756,0.000000,1.182936,0.000000,1.864217,0.000000,0.608931,0.000000,1.122736,0.000000,1.756146,0.000000,0.621179,1.000000,1.154306,1.000000,1.812241,1.000000,0.882256,0.000000,0.663602,0.000000,0.795102,0.000000,0.613892,0.000000,0.759657,1.000000,0.591032,1.000000,0.266594,0.000000,0.270810,0.000000,0.256143,0.000000
0.160000,2.447701,2.000000,0.631756,0.000000,1.182936,0.000000,1.864217,0.000000,0.608931,0.000000,1.122736,0.000000,1.756146,0.000000,0.631756,2.000000,1.182936,2.000000,1.864217,2.000000,0.882256,0.000000,0.663602,0.000000,0.795102,0.000000,0.613892,0.000000,0.882256,2.000000,0.663602,2.000000,0.266594,0.000000,0.270810,0.000000,0.256143,0.000000
0.170000,2.378105,1.000000,0.640818,0.000000,1.208884,0.000000,1.912396,0.000000,0.608931,0.000000,1.122736,0.000000,1.756146,0.000000,0.631756,0.000000,1.182936,0.000000,1.864217,0.000000,0.892358,0.000000,0.667638,0.000000,0.795102,0.000000,0.613892,0.000000,0.882256,0.000000,0.663602,0.000000,0.259371,0.000000,0.270810,0.000000,0.256143,1.000000
0.170000,2.378094,2.000000,0.640818,0.000000,1.208884,0.000000,1.912396,0.000000,0.608931,0.000000,1.122736,0.000000,1.756146,0.000000,0.631756,0.000000,1.182936,0.000000,1.864217,0.000000,0.892358,0.000000,0.667638,0.000000,0.795102,0.000000,0.613892,0.000000,0.882256,0.000000,0.663602,0.000000,0.259371,0.000000,0.270810,0.000000,0.259371,2.000000
0.180000,2.331416,1.000000,0.648516,0.000000,1.232389,0.000000,1.957074,0.000000,0.608931,1.000000,1.122736,1.000000,1.756146,1.000000,0.631756,1.000000,1.182936,1.000000,1.864217,1.000000,0.901944,0.000000,0.671205,0.000000,0.795102,1.000000,0.613892,1.000000,0.882256,0.000000,0.663602,0.000000,0.252437,0.000000,0.270810,0.000000,0.259371,0.000000
0.180000,2.251404,2.000000,0.648516,0.000000,1.232389,0.000000,1.957074,0.000000,0.648516,2.000000,1.232389,2.000000,1.957074,2.000000,0.648516,2.000000,1.232389,2.000000,1.957074,2.000000,0.901944,0.000000,0.671205,0.000000,0.901944,2.000000,0.671205,2.000000,0.882256,0.000000,0.663602,0.000000,0.252437,0.000000,0.270810,0.000000,0.259371,0.000000
0.190000,2.186375,1.000000,0.653921,0.000000,1.252526,0.000000,1.994746,0.000000,0.648516,0.000000,1.232389,0.000000,1.957074,0.000000,0.648516,0.000000,1.232389,0.000000,1.957074,0.000000,0.904651,0.000000,0.670200,0.000000,0.901944,0.000000,0.671205,0.000000,0.882256,0.000000,0.663602,0.000000,0.244951,0.000000,0.270810,1.000000,0.259371,0.000000
0.190000,2.185706,2.000000,0.653921,0.000000,1.252526,0.000000,1.994746,0.000000,0.648516,0.000000,1.232389,0.000000,1.957074,0.000000,0.648516,0.000000,1.232389,0.000000,1.957074,0.000000,0.904651,0.000000,0.670200,0.000000,0.901944,0.000000,0.671205,0.000000,0.882256,0.000000,0.663602,0.000000,0.244951,0.000000,0.244951,2.000000,0.259371,0.000000
0.200000,2.135398,0.000000,0.658848,0.000000,1.271053,0.000000,2.029702,0.000000,0.648516,0.000000,1.232389,0.000000,1.957074,0.000000,0.648516,0.000000,1.232389,0.000000,1.957074,0.000000,0.907270,0.000000,0.669191,0.000000,0.901944,0.000000,0.671205,0.000000,0.882256,0.000000,0.663602,0.000000,0.237764,0.000000,0.244951,0.000000,0.259371,0.000000
0.210000,2.097758,1.000000,0.662858,0.000000,1.287855,0.000000,2.062140,0.000000,0.648516,0.000000,1.232389,0.000000,1.957074,0.000000,0.648516,0.000000,1.232389,0.000000,1.957074,0.000000,0.909804,0.000000,0.668180,0.000000,0.901944,0.000000,0.671205,0.000000,0.882256,1.000000,0.663602,1.000000,0.230865,0.000000,0.244951,1.000000,0.259371,0.000000
0.210000,2.096780,2.000000,0.662858,0.000000,1.287855,0.000000,2.062140,0.000000,0.648516,0.000000,1.232389,0.000000,1.957074,0.000000,0.648516,0.000000,1.232389,0.000000,1.957074,0.000000,0.909804,0.000000,0.668180,0.000000,0.901944,0.000000,0.671205,0.000000,0.909804,2.000000,0.668180,2.000000,0.230865,0.000000,0.230865,2.000000,0.259371,0.000000
0.220000,2.069053,1.000000,0.666328,0.000000,1.303230,0.000000,2.092255,0.000000,0.648516,0.000000,1.232389,0.000000,1.957074,0.000000,0.648516,1.000000,1.232389,1.000000,1.957074,1.000000,0.912257,0.000000,0.667169,0.000000,0.901944,0.000000,0.671205,0.000000,0.909804,1.000000,0.668180,1.000000,0.223874,0.000000,0.230865,0.000000,0.259371,0.000000
0.220000,2.045436,2.000000,0.666328,0.000000,1.303230,0.000000,2.092255,0.000000,0.648516,0.000000,1.232389,0.000000,1.957074,0.000000,0.666328,2.000000,1.303230,2.000000,2.092255,2.000000,0.912257,0.000000,0.667169,0.000000,0.901944,0.000000,0.671205,0.000000,0.912257,2.000000,0.667169,2.000000,0.223874,0.000000,0.230865,0.000000,0.259371,0.000000
0.230000,2.016322,1.000000,0.669051,0.000000,1.317164,0.000000,2.120222,0.000000,0.648516,0.000000,1.232389,0.000000,1.957074,0.000000,0.666328,0.000000,1.303230,0.000000,2.092255,0.000000,0.914632,0.000000,0.666160,0.000000,0.901944,1.000000,0.671205,1.000000,0.912257,1.000000,0.667169,1.000000,0.216095,0.000000,0.230865,0.000000,0.259371,0.000000
0.230000,2.016129,2.000000,0.669051,0.000000,1.317164,0.000000,2.120222,0.000000,0.648516,0.000000,1.232389,0.000000,1.957074,0.000000,0.666328,0.000000,1.303230,0.000000,2.092255,0.000000,0.914632,0.000000,0.666160,0.000000,0.914632,2.000000,0.666160,2.000000,0.914632,2.000000,0.666160,2.000000,0.216095,0.000000,0.230865,0.000000,0.259371,0.000000
0.240000,1.995370,1.000000,0.670980,0.000000,1.329888,0.000000,2.145874,0.000000,0.648516,0.000000,1.232389,0.000000,1.957074,0.000000,0.666328,0.000000,1.303230,0.000000,2.092255,0.000000,0.916933,0.000000,0.665153,0.000000,0.914632,0.000000,0.666160,0.000000,0.914632,0.000000,0.666160,0.000000,0.208622,0.000000,0.230865,0.000000,0.259371,1.000000
0.240000,1.992794,2.000000,0.670980,0.000000,1.329888,0.000000,2.145874,0.000000,0.648516,0.000000,1.232389,0.000000,1.957074,0.000000,0.666328,0.000000,1.303230,0.000000,2.092255,0.000000,0.916933,0.000000,0.665153,0.000000,0.914632,0.000000,0.666160,0.000000,0.914632,0.000000,0.666160,0.000000,0.208622,0.000000,0.230865,0.000000,0.208622,2.000000
0.250000,1.977942,0.000000,0.672321,0.000000,1.341425,0.000000,2.169713,0.000000,0.648516,0.000000,1.232389,0.000000,1.957074,0.000000,0.666328,0.000000,1.303230,0.000000,2.092255,0.000000,0.919669,0.000000,0.665166,0.000000,0.914632,0.000000,0.666160,0.000000,0.914632,0.000000,0.666160,0.000000,0.201449,0.000000,0.230865,0.000000,0.208622,0.000000
0.260000,1.968336,1.000000,0.673139,0.000000,1.351881,0.000000,2.191878,0.000000,0.648516,1.000000,1.232389,1.000000,1.957074,1.000000,0.666328,0.000000,1.303230,0.000000,2.092255,0.000000,0.922295,0.000000,0.665123,0.000000,0.914632,0.000000,0.666160,0.000000,0.914632,1.000000,0.666160,1.000000,0.194563,0.000000,0.230865,0.000000,0.208622,0.000000
0.260000,1.898259,2.000000,0.673139,0.000000,1.351881,0.000000,2.191878,0.000000,0.673139,2.000000,1.351881,2.000000,2.191878,2.000000,0.666328,0.000000,1.303230,0.000000,2.092255,0.000000,0.922295,0.000000,0.665123,0.000000,0.914632,0.000000,0.666160,0.000000,0.922295,2.000000,0.665123,2.000000,0.194563,0.000000,0.230865,0.000000,0.208622,0.000000
0.270000,1.870676,0.000000,0.673493,0.000000,1.361355,0.000000,2.212496,0.000000,0.673139,0.000000,1.351881,0.000000,2.191878,0.000000,0.666328,0.000000,1.303230,0.000000,2.092255,0.000000,0.917527,0.000000,0.660292,0.000000,0.914632,0.000000,0.666160,0.000000,0.922295,0.000000,0.665123,0.000000,0.187896,0.000000,0.230865,0.000000,0.208622,0.000000
0.280000,1.848181,0.000000,0.673438,0.000000,1.369936,0.000000,2.231684,0.000000,0.673139,0.000000,1.351881,0.000000,2.191878,0.000000,0.666328,0.000000,1.303230,0.000000,2.092255,0.000000,0.913046,0.000000,0.655798,0.000000,0.914632,0.000000,0.666160,0.000000,0.922295,0.000000,0.665123,0.000000,0.181496,0.000000,0.230865,0.000000,0.208622,0.000000
0.290000,1.829973,0.000000,0.673021,0.000000,1.377705,0.000000,2.249549,0.000000,0.673139,0.000000,1.351881,0.000000,2.191878,0.000000,0.666328,0.000000,1.303230,0.000000,2.092255,0.000000,0.908834,0.000000,0.651618,0.000000,0.914632,0.000000,0.666160,0.000000,0.922295,0.000000,0.665123,0.000000,0.175352,0.000000,0.230865,0.000000,0.208622,0.000000
0.300000,1.815380,1.000000,0.672287,0.000000,1.384736,0.000000,2.266191,0.000000,0.673139,1.000000,1.351881,1.000000,2.191878,1.000000,0.666328,0.000000,1.303230,0.000000,2.092255,0.000000,0.904875,0.000000,0.647732,0.000000,0.914632,0.000000,0.666160,0.000000,0.922295,0.000000,0.665123,0.000000,0.169453,0.000000,0.230865,1.000000,0.208622,1.000000
0.300000,1.803472,2.000000,0.672287,0.000000,1.384736,0.000000,2.266191,0.000000,0.672287,2.000000,1.384736,2.000000,2.266191,2.000000,0.666328,0.000000,1.303230,0.000000,2.092255,0.000000,0.904875,0.000000,0.647732,0.000000,0.914632,0.000000,0.666160,0.000000,0.922295,0.000000,0.665123,0.000000,0.169453,0.000000,0.169453,2.000000,0.169453,2.000000
0.310000,1.785197,1.000000,0.672503,0.000000,1.391712,0.000000,2.281702,0.000000,0.672287,0.000000,1.384736,0.000000,2.266191,0.000000,0.666328,1.000000,1.303230,1.000000,2.092255,1.000000,0.899322,0.000000,0.643502,0.000000,0.914632,0.000000,0.666160,0.000000,0.922295,0.000000,0.665123,0.000000,0.163791,0.000000,0.169453,0.000000,0.169453,0.000000
0.310000,1.741439,2.000000,0.672503,0.000000,1.391712,0.000000,2.281702,0.000000,0.672287,0.000000,1.384736,0.000000,2.266191,0.000000,0.672503,2.000000,1.391712,2.000000,2.281702,2.000000,0.899322,0.000000,0.643502,0.000000,0.914632,0.000000,0.666160,0.000000,0.922295,0.000000,0.665123,0.000000,0.163791,0.000000,0.169453,0.000000,0.169453,0.000000
0.320000,1.719367,1.000000,0.672417,0.000000,1.398025,0.000000,2.296140,0.000000,0.672287,1.000000,1.384736,1.000000,2.266191,1.000000,0.672503,0.000000,1.391712,0.000000,2.281702,0.000000,0.894076,0.000000,0.639595,0.000000,0.914632,1.000000,0.666160,1.000000,0.922295,1.000000,0.665123,1.000000,0.157347,0.000000,0.169453,1.000000,0.169453,1.000000
0.320000,1.715424,2.000000,0.672417,0.000000,1.398025,0.000000,2.296140,0.000000,0.672417,2.000000,1.398025,2.000000,2.296140,2.000000,0.672503,0.000000,1.391712,0.000000,2.281702,0.000000,0.894076,0.000000,0.639595,0.000000,0.894076,2.000000,0.639595,2.000000,0.894076,2.000000,0.639595,2.000000,0.157347,0.000000,0.157347,2.000000,0.157347,2.000000
0.330000,1.692597,1.000000,0.672510,0.000000,1.404387,0.000000,2.310468,0.000000,0.672417,0.000000,1.398025,0.000000,2.296140,0.000000,0.672503,0.000000,1.391712,0.000000,2.281702,0.000000,0.888339,0.000000,0.635665,0.000000,0.894076,0.000000,0.639595,0.000000,0.894076,1.000000,0.639595,1.000000,0.151953,0.000000,0.157347,0.000000,0.157347,0.000000
0.330000,1.692549,2.000000,0.672510,0.000000,1.404387,0.000000,2.310468,0.000000,0.672417,0.000000,1.398025,0.000000,2.296140,0.000000,0.672503,0.000000,1.391712,0.000000,2.281702,0.000000,0.888339,0.000000,0.635665,0.000000,0.894076,0.000000,0.639595,0.000000,0.888339,2.000000,0.635665,2.000000,0.151953,0.000000,0.157347,0.000000,0.157347,0.000000
0.340000,1.672790,1.000000,0.672330,0.000000,1.410143,0.000000,2.323809,0.000000,0.672417,0.000000,1.398025,0.000000,2.296140,0.000000,0.672503,0.000000,1.391712,0.000000,2.281702,0.000000,0.882910,0.000000,0.632046,0.000000,0.894076,0.000000,0.639595,0.000000,0.888339,1.000000,0.635665,1.000000,0.146911,0.000000,0.157347,0.000000,0.157347,0.000000
0.340000,1.672747,2.000000,0.672330,0.000000,1.410143,0.000000,2.323809,0.000000,0.672417,0.000000,1.398025,0.000000,2.296140,0.000000,0.672503,0.000000,1.391712,0.000000,2.281702,0.000000,0.882910,0.000000,0.632046,0.000000,0.894076,0.000000,0.639595,0.000000,0.882910,2.000000,0.632046,2.000000,0.146911,0.000000,0.157347,0.000000,0.157347,0.000000
0.350000,1.655616,1.000000,0.671908,0.000000,1.415347,0.000000,2.336236,0.000000,0.672417,0.000000,1.398025,0.000000,2.296140,0.000000,0.672503,1.000000,1.391712,1.000000,2.281702,1.000000,0.877771,0.000000,0.628717,0.000000,0.894076,0.000000,0.639595,0.000000,0.882910,0.000000,0.632046,0.000000,0.142197,0.000000,0.157347,0.000000,0.157347,0.000000
0.350000,1.652083,2.000000,0.671908,0.000000,1.415347,0.000000,2.336236,0.000000,0.672417,0.000000,1.398025,0.000000,2.296140,0.000000,0.671908,2.000000,1.415347,2.000000,2.336236,2.000000,0.877771,0.000000,0.628717,0.000000,0.894076,0.000000,0.639595,0.000000,0.882910,0.000000,0.632046,0.000000,0.142197,0.000000,0.157347,0.000000,0.157347,0.000000
0.360000,1.635721,0.000000,0.671275,0.000000,1.420052,0.000000,2.347818,0.000000,0.672417,0.000000,1.398025,0.000000,2.296140,0.000000,0.671908,0.000000,1.415347,0.000000,2.336236,0.000000,0.872904,0.000000,0.625657,0.000000,0.894076,0.000000,0.639595,0.000000,0.882910,0.000000,0.632046,0.000000,0.137448,0.000000,0.157347,0.000000,0.157347,0.000000
0.370000,1.621461,1.000000,0.670457,0.000000,1.424302,0.000000,2.358617,0.000000,0.672417,0.000000,1.398025,0.000000,2.296140,0.000000,0.671908,0.000000,1.415347,0.000000,2.336236,0.000000,0.868293,0.000000,0.622847,0.000000,0.894076,1.000000,0.639595,1.000000,0.882910,1.000000,0.632046,1.000000,0.132888,0.000000,0.157347,0.000000,0.157347,0.000000
0.370000,1.620217,2.000000,0.670457,0.000000,1.424302,0.000000,2.358617,0.000000,0.672417,0.000000,1.398025,0.000000,2.296140,0.000000,0.671908,0.000000,1.415347,0.000000,2.336236,0.000000,0.868293,0.000000,0.622847,0.000000,0.868293,2.000000,0.622847,2.000000,0.868293,2.000000,0.622847,2.000000,0.132888,0.000000,0.157347,0.000000,0.157347,0.000000
0.380000,1.606491,1.000000,0.669736,0.000000,1.428475,0.000000,2.369632,0.000000,0.672417,0.000000,1.398025,0.000000,2.296140,0.000000,0.671908,0.000000,1.415347,0.000000,2.336236,0.000000,0.863923,0.000000,0.620270,0.000000,0.868293,0.000000,0.622847,0.000000,0.868293,0.000000,0.622847,0.000000,0.128841,0.000000,0.157347,1.000000,0.157347,0.000000
0.380000,1.605678,2.000000,0.669736,0.000000,1.428475,0.000000,2.369632,0.000000,0.672417,0.000000,1.398025,0.000000,2.296140,0.000000,0.671908,0.000000,1.415347,0.000000,2.336236,0.000000,0.863923,0.000000,0.620270,0.000000,0.868293,0.000000,0.622847,0.000000,0.868293,0.000000,0.622847,0.000000,0.128841,0.000000,0.128841,2.000000,0.157347,0.000000
0.390000,1.593375,1.000000,0.669421,0.000000,1.432518,0.000000,2.379910,0.000000,0.672417,0.000000,1.398025,0.000000,2.296140,0.000000,0.671908,1.000000,1.415347,1.000000,2.336236,1.000000,0.859778,0.000000,0.617909,0.000000,0.868293,0.000000,0.622847,0.000000,0.868293,0.000000,0.622847,0.000000,0.124956,0.000000,0.128841,0.000000,0.157347,0.000000
0.390000,1.591167,2.000000,0.669421,0.000000,1.432518,0.000000,2.379910,0.000000,0.672417,0.000000,1.398025,0.000000,2.296140,0.000000,0.669421,2.000000,1.432518,2.000000,2.379910,2.000000,0.859778,0.000000,0.617909,0.000000,0.868293,0.000000,0.622847,0.000000,0.868293,0.000000,0.622847,0.000000,0.124956,0.000000,0.128841,0.000000,0.157347,0.000000
0.400000,1.579418,1.000000,0.668935,0.000000,1.436161,0.000000,2.389493,0.000000,0.672417,0.000000,1.398025,0.000000,2.296140,0.000000,0.669421,0.000000,1.432518,0.000000,2.379910,0.000000,0.855847,0.000000,0.615749,0.000000,0.868293,0.000000,0.622847,0.000000,0.868293,1.000000,0.622847,1.000000,0.121104,0.000000,0.128841,1.000000,0.157347,0.000000
0.400000,1.579153,2.000000,0.668935,0.000000,1.436161,0.000000,2.389493,0.000000,0.672417,0.000000,1.398025,0.000000,2.296140,0.000000,0.669421,0.000000,1.432518,0.000000,2.379910,0.000000,0.855847,0.000000,0.615749,0.000000,0.868293,0.000000,0.622847,0.000000,0.855847,2.000000,0.615749,2.000000,0.121104,0.000000,0.121104,2.000000,0.157347,0.000000
0.410000,1.568639,1.000000,0.668455,0.000000,1.439516,0.000000,2.398434,0.000000,0.672417,0.000000,1.398025,0.000000,2.296140,0.000000,0.669421,1.000000,1.432518,1.000000,2.379910,1.000000,0.852117,0.000000,0.613776,0.000000,0.868293,0.000000,0.622847,0.000000,0.855847,1.000000,0.615749,1.000000,0.117673,0.000000,0.121104,0.000000,0.157347,0.000000
0.410000,1.568228,2.000000,0.668455,0.000000,1.439516,0.000000,2.398434,0.000000,0.672417,0.000000,1.398025,0.000000,2.296140,0.000000,0.668455,2.000000,1.439516,2.000000,2.398434,2.000000,0.852117,0.000000,0.613776,0.000000,0.868293,0.000000,0.622847,0.000000,0.852117,2.000000,0.613776,2.000000,0.117673,0.000000,0.121104,0.000000,0.157347,0.000000
0.420000,1.558547,1.000000,0.667837,0.000000,1.442534,0.000000,2.406776,0.000000,0.672417,0.000000,1.398025,0.000000,2.296140,0.000000,0.668455,0.000000,1.439516,0.000000,2.398434,0.000000,0.848575,0.000000,0.611976,0.000000,0.868293,0.000000,0.622847,0.000000,0.852117,0.000000,0.613776,0.000000,0.114405,0.000000,0.121104,1.000000,0.157347,1.000000
0.420000,1.556658,2.000000,0.667837,0.000000,1.442534,0.000000,2.406776,0.000000,0.672417,0.000000,1.398025,0.000000,2.296140,0.000000,0.668455,0.000000,1.439516,0.000000,2.398434,0.000000,0.848575,0.000000,0.611976,0.000000,0.868293,0.000000,0.622847,0.000000,0.852117,0.000000,0.613776,0.000000,0.114405,0.000000,0.114405,2.000000,0.114405,2.000000
0.430000,1.547730,1.000000,0.667234,0.000000,1.445314,0.000000,2.414563,0.000000,0.672417,1.000000,1.398025,1.000000,2.296140,1.000000,0.668455,0.000000,1.439516,0.000000,2.398434,0.000000,0.845640,0.000000,0.611196,0.000000,0.868293,0.000000,0.622847,0.000000,0.852117,0.000000,0.613776,0.000000,0.111268,0.000000,0.114405,0.000000,0.114405,1.000000
0.430000,1.531433,2.000000,0.667234,0.000000,1.445314,0.000000,2.414563,0.000000,0.667234,2.000000,1.445314,2.000000,2.414563,2.000000,0.668455,0.000000,1.439516,0.000000,2.398434,0.000000,0.845640,0.000000,0.611196,0.000000,0.868293,0.000000,0.622847,0.000000,0.852117,0.000000,0.613776,0.000000,0.111268,0.000000,0.114405,0.000000,0.111268,2.000000
0.440000,1.517555,1.000000,0.666522,0.000000,1.447812,0.000000,2.421833,0.000000,0.667234,1.000000,1.445314,1.000000,2.414563,1.000000,0.668455,0.000000,1.439516,0.000000,2.398434,0.000000,0.839368,0.000000,0.608446,0.000000,0.868293,1.000000,0.622847,1.000000,0.852117,1.000000,0.613776,1.000000,0.108256,0.000000,0.114405,0.000000,0.111268,1.000000
0.440000,1.516251,2.000000,0.666522,0.000000,1.447812,0.000000,2.421833,0.000000,0.666522,2.000000,1.447812,2.000000,2.421833,2.000000,0.668455,0.000000,1.439516,0.000000,2.398434,0.000000,0.839368,0.000000,0.608446,0.000000,0.839368,2.000000,0.608446,2.000000,0.839368,2.000000,0.608446,2.000000,0.108256,0.000000,0.114405,0.000000,0.108256,2.000000
0.450000,1.501740,1.000000,0.666004,0.000000,1.450341,0.000000,2.429636,0.000000,0.666522,0.000000,1.447812,0.000000,2.421833,0.000000,0.668455,0.000000,1.439516,0.000000,2.398434,0.000000,0.833222,0.000000,0.605897,0.000000,0.839368,1.000000,0.608446,1.000000,0.839368,0.000000,0.608446,0.000000,0.105599,0.000000,0.114405,1.000000,0.108256,1.000000
0.450000,1.501611,2.000000,0.666004,0.000000,1.450341,0.000000,2.429636,0.000000,0.666522,0.000000,1.447812,0.000000,2.421833,0.000000,0.668455,0.000000,1.439516,0.000000,2.398434,0.000000,0.833222,0.000000,0.605897,0.000000,0.833222,2.000000,0.605897,2.000000,0.839368,0.000000,0.608446,0.000000,0.105599,0.000000,0.105599,2.000000,0.105599,2.000000
0.460000,1.488058,1.000000,0.665617,0.000000,1.452737,0.000000,2.437136,0.000000,0.666522,1.000000,1.447812,1.000000,2.421833,1.000000,0.668455,1.000000,1.439516,1.000000,2.398434,1.000000,0.827399,0.000000,0.603651,0.000000,0.833222,0.000000,0.605897,0.000000,0.839368,0.000000,0.608446,0.000000,0.103048,0.000000,0.105599,0.000000,0.105599,0.000000
0.460000,1.486118,2.000000,0.665617,0.000000,1.452737,0.000000,2.437136,0.000000,0.665617,2.000000,1.452737,2.000000,2.437136,2.000000,0.665617,2.000000,1.452737,2.000000,2.437136,2.000000,0.827399,0.000000,0.603651,0.000000,0.833222,0.000000,0.605897,0.000000,0.839368,0.000000,0.608446,0.000000,0.103048,0.000000,0.105599,0.000000,0.105599,0.000000
0.470000,1.472428,1.000000,0.665122,0.000000,1.454872,0.000000,2.444141,0.000000,0.665617,0.000000,1.452737,0.000000,2.437136,0.000000,0.665617,0.000000,1.452737,0.000000,2.437136,0.000000,0.821404,0.000000,0.601382,0.000000,0.833222,0.000000,0.605897,0.000000,0.839368,0.000000,0.608446,0.000000,0.100524,0.000000,0.105599,1.000000,0.105599,1.000000
0.470000,1.472376,2.000000,0.665122,0.000000,1.454872,0.000000,2.444141,0.000000,0.665617,0.000000,1.452737,0.000000,2.437136,0.000000,0.665617,0.000000,1.452737,0.000000,2.437136,0.000000,0.821404,0.000000,0.601382,0.000000,0.833222,0.000000,0.605897,0.000000,0.839368,0.000000,0.608446,0.000000,0.100524,0.000000,0.100524,2.000000,0.100524,2.000000
0.480000,1.459802,1.000000,0.664635,0.000000,1.456820,0.000000,2.450688,0.000000,0.665617,1.000000,1.452737,1.000000,2.437136,1.000000,0.665617,1.000000,1.452737,1.000000,2.437136,1.000000,0.815744,0.000000,0.599448,0.000000,0.833222,1.000000,0.605897,1.000000,0.839368,0.000000,0.608446,0.000000,0.098101,0.000000,0.100524,0.000000,0.100524,0.000000
0.480000,1.459052,2.000000,0.664635,0.000000,1.456820,0.000000,2.450688,0.000000,0.664635,2.000000,1.456820,2.000000,2.450688,2.000000,0.664635,2.000000,1.456820,2.000000,2.450688,2.000000,0.815744,0.000000,0.599448,0.000000,0.815744,2.000000,0.599448,2.000000,0.839368,0.000000,0.608446,0.000000,0.098101,0.000000,0.100524,0.000000,0.100524,0.000000
0.490000,1.445897,1.000000,0.664239,0.000000,1.458678,0.000000,2.457397,0.000000,0.664635,1.000000,1.456820,1.000000,2.450688,1.000000,0.664635,1.000000,1.456820,1.000000,2.450688,1.000000,0.809953,0.000000,0.597507,0.000000,0.815744,0.000000,0.599448,0.000000,0.839368,0.000000,0.608446,0.000000,0.095753,0.000000,0.100524,1.000000,0.100524,1.000000
0.490000,1.445754,2.000000,0.664239,0.000000,1.458678,0.000000,2.457397,0.000000,0.664239,2.000000,1.458678,2.000000,2.457397,2.000000,0.664239,2.000000,1.458678,2.000000,2.457397,2.000000,0.809953,0.000000,0.597507,0.000000,0.815744,0.000000,0.599448,0.000000,0.839368,0.000000,0.608446,0.000000,0.095753,0.000000,0.095753,2.000000,0.095753,2.000000
0.500000,1.433227,1.000000,0.663849,0.000000,1.460365,0.000000,2.463671,0.000000,0.664239,0.000000,1.458678,0.000000,2.457397,0.000000,0.664239,0.000000,1.458678,0.000000,2.457397,0.000000,0.804283,0.000000,0.595770,0.000000,0.815744,0.000000,0.599448,0.000000,0.839368,0.000000,0.608446,0.000000,0.093489,0.000000,0.095753,1.000000,0.095753,0.000000


==> src/figures/figure.lyapunov-function-evolution/l27a0/dgd_sample_path_run_50.csv <==
% Simulation Data for Lyapunov Function Analysis
% --- Simulation Parameters ---
% partitions: [3 2 1]
% d: 6, n: 3
% N (samples): 100
% Q: [4, 2, 1, 1, 0, 2;2, 5, 2, 0, 2, 1;1, 2, 6, 3, 1, 0;1, 0, 3, 4, 2, 1;0, 2, 1, 2, 5, 2;2, 1, 0, 1, 2, 4]
% q: [-9 -15 -22 -12 -10 -5]
% y_star: [1 1 3 0 1 0]
% lambda (matrix form): [0 27 27;27 0 27;27 27 0]
% a (matrix form): [0 0 0;0 0 0;0 0 0]
% T: 30, dt: 0.01
% rng_type: twister, rng_seed: 0
% --- Column Data for Sample Path Run 50 ---
time,V,V_style,x1_dim1,x1_dim1_style,x1_dim2,x1_dim2_style,x1_dim3,x1_dim3_style,z21_dim1,z21_dim1_style,z21_dim2,z21_dim2_style,z21_dim3,z21_dim3_style,z31_dim1,z31_dim1_style,z31_dim2,z31_dim2_style,z31_dim3,z31_dim3_style,x2_dim1,x2_dim1_style,x2_dim2,x2_dim2_style,z12_dim1,z12_dim1_style,z12_dim2,z12_dim2_style,z32_dim1,z32_dim1_style,z32_dim2,z32_dim2_style,x3_dim1,x3_dim1_style,z13_dim1,z13_dim1_style,z23_dim1,z23_dim1_style
0.000000,12.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
0.010000,10.317700,1.000000,0.090000,0.000000,0.150000,0.000000,0.220000,0.000000,0.000000,1.000000,0.000000,1.000000,0.000000,1.000000,0.000000,1.000000,0.000000,1.000000,0.000000,1.000000,0.120000,0.000000,0.100000,0.000000,0.000000,1.000000,0.000000,1.000000,0.000000,0.000000,0.000000,0.000000,0.050000,0.000000,0.000000,0.000000,0.000000,1.000000
0.010000,10.132800,2.000000,0.090000,0.000000,0.150000,0.000000,0.220000,0.000000,0.090000,2.000000,0.150000,2.000000,0.220000,2.000000,0.090000,2.000000,0.150000,2.000000,0.220000,2.000000,0.120000,0.000000,0.100000,0.000000,0.120000,2.000000,0.100000,2.000000,0.000000,0.000000,0.000000,0.000000,0.050000,0.000000,0.000000,0.000000,0.050000,2.000000
0.020000,8.830406,1.000000,0.170000,0.000000,0.284300,0.000000,0.418300,0.000000,0.090000,0.000000,0.150000,0.000000,0.220000,0.000000,0.090000,0.000000,0.150000,0.000000,0.220000,0.000000,0.225200,0.000000,0.186400,0.000000,0.120000,0.000000,0.100000,0.000000,0.000000,0.000000,0.000000,0.000000,0.094700,0.000000,0.000000,0.000000,0.050000,1.000000
0.020000,8.828408,2.000000,0.170000,0.000000,0.284300,0.000000,0.418300,0.000000,0.090000,0.000000,0.150000,0.000000,0.220000,0.000000,0.090000,0.000000,0.150000,0.000000,0.220000,0.000000,0.225200,0.000000,0.186400,0.000000,0.120000,0.000000,0.100000,0.000000,0.000000,0.000000,0.000000,0.000000,0.094700,0.000000,0.000000,0.000000,0.094700,2.000000
0.030000,8.078019,0.000000,0.242131,0.000000,0.406319,0.000000,0.601216,0.000000,0.090000,0.000000,0.150000,0.000000,0.220000,0.000000,0.090000,0.000000,0.150000,0.000000,0.220000,0.000000,0.324017,0.000000,0.265482,0.000000,0.120000,0.000000,0.100000,0.000000,0.000000,0.000000,0.000000,0.000000,0.137612,0.000000,0.000000,0.000000,0.094700,0.000000
0.040000,7.771725,1.000000,0.307107,0.000000,0.517136,0.000000,0.769995,0.000000,0.090000,1.000000,0.150000,1.000000,0.220000,1.000000,0.090000,0.000000,0.150000,0.000000,0.220000,0.000000,0.417300,0.000000,0.338634,0.000000,0.120000,0.000000,0.100000,0.000000,0.000000,0.000000,0.000000,0.000000,0.178808,0.000000,0.000000,0.000000,0.094700,0.000000
0.040000,7.287306,2.000000,0.307107,0.000000,0.517136,0.000000,0.769995,0.000000,0.307107,2.000000,0.517136,2.000000,0.769995,2.000000,0.090000,0.000000,0.150000,0.000000,0.220000,0.000000,0.417300,0.000000,0.338634,0.000000,0.120000,0.000000,0.100000,0.000000,0.000000,0.000000,0.000000,0.000000,0.178808,0.000000,0.000000,0.000000,0.094700,0.000000
0.050000,7.009385,1.000000,0.365580,0.000000,0.617737,0.000000,0.925782,0.000000,0.307107,1.000000,0.517136,1.000000,0.769995,1.000000,0.090000,0.000000,0.150000,0.000000,0.220000,0.000000,0.486717,0.000000,0.393419,0.000000,0.120000,1.000000,0.100000,1.000000,0.000000,1.000000,0.000000,1.000000,0.218355,0.000000,0.000000,1.000000,0.094700,1.000000
0.050000,6.296358,2.000000,0.365580,0.000000,0.617737,0.000000,0.925782,0.000000,0.365580,2.000000,0.617737,2.000000,0.925782,2.000000,0.090000,0.000000,0.150000,0.000000,0.220000,0.000000,0.486717,0.000000,0.393419,0.000000,0.486717,2.000000,0.393419,2.000000,0.486717,2.000000,0.393419,2.000000,0.218355,0.000000,0.218355,2.000000,0.218355,2.000000
0.060000,6.033166,1.000000,0.410110,0.000000,0.700971,0.000000,1.055689,0.000000,0.365580,1.000000,0.617737,1.000000,0.925782,1.000000,0.090000,0.000000,0.150000,0.000000,0.220000,0.000000,0.545767,0.000000,0.438034,0.000000,0.486717,0.000000,0.393419,0.000000,0.486717,0.000000,0.393419,0.000000,0.243585,0.000000,0.218355,1.000000,0.218355,0.000000
0.060000,6.006743,2.000000,0.410110,0.000000,0.700971,0.000000,1.055689,0.000000,0.410110,2.000000,0.700971,2.000000,1.055689,2.000000,0.090000,0.000000,0.150000,0.000000,0.220000,0.000000,0.545767,0.000000,0.438034,0.000000,0.486717,0.000000,0.393419,0.000000,0.486717,0.000000,0.393419,0.000000,0.243585,0.000000,0.243585,2.000000,0.218355,0.000000
0.070000,5.881560,1.000000,0.449391,0.000000,0.776302,0.000000,1.175691,0.000000,0.410110,1.000000,0.700971,1.000000,1.055689,1.000000,0.090000,0.000000,0.150000,0.000000,0.220000,0.000000,0.597221,0.000000,0.476274,0.000000,0.486717,0.000000,0.393419,0.000000,0.486717,1.000000,0.393419,1.000000,0.267806,0.000000,0.243585,1.000000,0.218355,0.000000
0.070000,5.840279,2.000000,0.449391,0.000000,0.776302,0.000000,1.175691,0.000000,0.449391,2.000000,0.776302,2.000000,1.175691,2.000000,0.090000,0.000000,0.150000,0.000000,0.220000,0.000000,0.597221,0.000000,0.476274,0.000000,0.486717,0.000000,0.393419,0.000000,0.597221,2.000000,0.476274,2.000000,0.267806,0.000000,0.267806,2.000000,0.218355,0.000000
0.080000,5.801548,1.000000,0.483909,0.000000,0.844439,0.000000,1.286594,0.000000,0.449391,0.000000,0.776302,0.000000,1.175691,0.000000,0.090000,0.000000,0.150000,0.000000,0.220000,0.000000,0.641858,0.000000,0.508866,0.000000,0.486717,0.000000,0.393419,0.000000,0.597221,1.000000,0.476274,1.000000,0.288297,0.000000,0.267806,1.000000,0.218355,1.000000
0.080000,5.793182,2.000000,0.483909,0.000000,0.844439,0.000000,1.286594,0.000000,0.449391,0.000000,0.776302,0.000000,1.175691,0.000000,0.090000,0.000000,0.150000,0.000000,0.220000,0.000000,0.641858,0.000000,0.508866,0.000000,0.486717,0.000000,0.393419,0.000000,0.641858,2.000000,0.508866,2.000000,0.288297,0.000000,0.288297,2.000000,0.288297,2.000000
0.090000,5.862443,1.000000,0.514165,0.000000,0.906056,0.000000,1.389135,0.000000,0.449391,0.000000,0.776302,0.000000,1.175691,0.000000,0.090000,1.000000,0.150000,1.000000,0.220000,1.000000,0.683359,0.000000,0.537536,0.000000,0.486717,0.000000,0.393419,0.000000,0.641858,1.000000,0.508866,1.000000,0.306869,0.000000,0.288297,1.000000,0.288297,0.000000
0.090000,3.741141,2.000000,0.514165,0.000000,0.906056,0.000000,1.389135,0.000000,0.449391,0.000000,0.776302,0.000000,1.175691,0.000000,0.514165,2.000000,0.906056,2.000000,1.389135,2.000000,0.683359,0.000000,0.537536,0.000000,0.486717,0.000000,0.393419,0.000000,0.683359,2.000000,0.537536,2.000000,0.306869,0.000000,0.306869,2.000000,0.288297,0.000000
0.100000,3.555710,1.000000,0.540581,0.000000,0.961750,0.000000,1.483988,0.000000,0.449391,0.000000,0.776302,0.000000,1.175691,0.000000,0.514165,0.000000,0.906056,0.000000,1.389135,0.000000,0.722626,0.000000,0.563943,0.000000,0.486717,0.000000,0.393419,0.000000,0.683359,1.000000,0.537536,1.000000,0.307666,0.000000,0.306869,0.000000,0.288297,0.000000
0.100000,3.553471,2.000000,0.540581,0.000000,0.961750,0.000000,1.483988,0.000000,0.449391,0.000000,0.776302,0.000000,1.175691,0.000000,0.514165,0.000000,0.906056,0.000000,1.389135,0.000000,0.722626,0.000000,0.563943,0.000000,0.486717,0.000000,0.393419,0.000000,0.722626,2.000000,0.563943,2.000000,0.307666,0.000000,0.306869,0.000000,0.288297,0.000000
0.110000,3.459202,0.000000,0.563878,0.000000,1.012234,0.000000,1.571772,0.000000,0.449391,0.000000,0.776302,0.000000,1.175691,0.000000,0.514165,0.000000,0.906056,0.000000,1.389135,0.000000,0.759795,0.000000,0.588245,0.000000,0.486717,0.000000,0.393419,0.000000,0.722626,0.000000,0.563943,0.000000,0.307510,0.000000,0.306869,0.000000,0.288297,0.000000
0.120000,3.441573,1.000000,0.584356,0.000000,1.057972,0.000000,1.653047,0.000000,0.449391,0.000000,0.776302,0.000000,1.175691,0.000000,0.514165,1.000000,0.906056,1.000000,1.389135,1.000000,0.794990,0.000000,0.610588,0.000000,0.486717,0.000000,0.393419,0.000000,0.722626,0.000000,0.563943,0.000000,0.307361,0.000000,0.306869,0.000000,0.288297,0.000000
0.120000,3.343918,2.000000,0.584356,0.000000,1.057972,0.000000,1.653047,0.000000,0.449391,0.000000,0.776302,0.000000,1.175691,0.000000,0.584356,2.000000,1.057972,2.000000,1.653047,2.000000,0.794990,0.000000,0.610588,0.000000,0.486717,0.000000,0.393419,0.000000,0.722626,0.000000,0.563943,0.000000,0.307361,0.000000,0.306869,0.000000,0.288297,0.000000
0.130000,3.330033,0.000000,0.602287,0.000000,1.099389,0.000000,1.728325,0.000000,0.449391,0.000000,0.776302,0.000000,1.175691,0.000000,0.584356,0.000000,1.057972,0.000000,1.653047,0.000000,0.828331,0.000000,0.631110,0.000000,0.486717,0.000000,0.393419,0.000000,0.722626,0.000000,0.563943,0.000000,0.304294,0.000000,0.306869,0.000000,0.288297,0.000000
0.140000,3.367864,1.000000,0.617920,0.000000,1.136870,0.000000,1.798080,0.000000,0.449391,0.000000,0.776302,0.000000,1.175691,0.000000,0.584356,1.000000,1.057972,1.000000,1.653047,1.000000,0.859928,0.000000,0.649939,0.000000,0.486717,0.000000,0.393419,0.000000,0.722626,0.000000,0.563943,0.000000,0.301351,0.000000,0.306869,1.000000,0.288297,1.000000
0.140000,3.339277,2.000000,0.617920,0.000000,1.136870,0.000000,1.798080,0.000000,0.449391,0.000000,0.776302,0.000000,1.175691,0.000000,0.617920,2.000000,1.136870,2.000000,1.798080,2.000000,0.859928,0.000000,0.649939,0.000000,0.486717,0.000000,0.393419,0.000000,0.722626,0.000000,0.563943,0.000000,0.301351,0.000000,0.301351,2.000000,0.301351,2.000000
0.150000,3.391334,1.000000,0.631591,0.000000,1.170824,0.000000,1.862742,0.000000,0.449391,1.000000,0.776302,1.000000,1.175691,1.000000,0.617920,0.000000,1.136870,0.000000,1.798080,0.000000,0.889754,0.000000,0.666933,0.000000,0.486717,1.000000,0.393419,1.000000,0.722626,0.000000,0.563943,0.000000,0.297064,0.000000,0.301351,0.000000,0.301351,0.000000
0.150000,2.493201,2.000000,0.631591,0.000000,1.170824,0.000000,1.862742,0.000000,0.631591,2.000000,1.170824,2.000000,1.862742,2.000000,0.617920,0.000000,1.136870,0.000000,1.798080,0.000000,0.889754,0.000000,0.666933,0.000000,0.889754,2.000000,0.666933,2.000000,0.722626,0.000000,0.563943,0.000000,0.297064,0.000000,0.301351,0.000000,0.301351,0.000000
0.160000,2.419189,1.000000,0.639359,0.000000,1.196044,0.000000,1.907884,0.000000,0.631591,0.000000,1.170824,0.000000,1.862742,0.000000,0.617920,0.000000,1.136870,0.000000,1.798080,0.000000,0.895614,0.000000,0.667721,0.000000,0.889754,1.000000,0.666933,1.000000,0.722626,0.000000,0.563943,0.000000,0.292950,0.000000,0.301351,1.000000,0.301351,1.000000
0.160000,2.419013,2.000000,0.639359,0.000000,1.196044,0.000000,1.907884,0.000000,0.631591,0.000000,1.170824,0.000000,1.862742,0.000000,0.617920,0.000000,1.136870,0.000000,1.798080,0.000000,0.895614,0.000000,0.667721,0.000000,0.895614,2.000000,0.667721,2.000000,0.722626,0.000000,0.563943,0.000000,0.292950,0.000000,0.292950,2.000000,0.292950,2.000000
0.170000,2.365973,1.000000,0.645970,0.000000,1.219013,0.000000,1.949550,0.000000,0.631591,0.000000,1.170824,0.000000,1.862742,0.000000,0.617920,1.000000,1.136870,1.000000,1.798080,1.000000,0.901307,0.000000,0.668519,0.000000,0.895614,1.000000,0.667721,1.000000,0.722626,1.000000,0.563943,1.000000,0.288999,0.000000,0.292950,1.000000,0.292950,1.000000
0.170000,2.292568,2.000000,0.645970,0.000000,1.219013,0.000000,1.949550,0.000000,0.631591,0.000000,1.170824,0.000000,1.862742,0.000000,0.645970,2.000000,1.219013,2.000000,1.949550,2.000000,0.901307,0.000000,0.668519,0.000000,0.901307,2.000000,0.668519,2.000000,0.901307,2.000000,0.668519,2.000000,0.288999,0.000000,0.288999,2.000000,0.288999,2.000000
0.180000,2.236222,0.000000,0.651462,0.000000,1.239892,0.000000,1.988013,0.000000,0.631591,0.000000,1.170824,0.000000,1.862742,0.000000,0.645970,0.000000,1.219013,0.000000,1.949550,0.000000,0.906796,0.000000,0.669243,0.000000,0.901307,0.000000,0.668519,0.000000,0.901307,0.000000,0.668519,0.000000,0.279946,0.000000,0.288999,0.000000,0.288999,0.000000
0.190000,2.195284,0.000000,0.655933,0.000000,1.258847,0.000000,2.023695,0.000000,0.631591,0.000000,1.170824,0.000000,1.862742,0.000000,0.645970,0.000000,1.219013,0.000000,1.949550,0.000000,0.912051,0.000000,0.669821,0.000000,0.901307,0.000000,0.668519,0.000000,0.901307,0.000000,0.668519,0.000000,0.271256,0.000000,0.288999,0.000000,0.288999,0.000000
0.200000,2.166968,0.000000,0.659488,0.000000,1.276052,0.000000,2.056813,0.000000,0.631591,0.000000,1.170824,0.000000,1.862742,0.000000,0.645970,0.000000,1.219013,0.000000,1.949550,0.000000,0.917085,0.000000,0.670265,0.000000,0.901307,0.000000,0.668519,0.000000,0.901307,0.000000,0.668519,0.000000,0.262912,0.000000,0.288999,0.000000,0.288999,0.000000
0.210000,2.148958,1.000000,0.662227,0.000000,1.291663,0.000000,2.087564,0.000000,0.631591,0.000000,1.170824,0.000000,1.862742,0.000000,0.645970,0.000000,1.219013,0.000000,1.949550,0.000000,0.921908,0.000000,0.670586,0.000000,0.901307,1.000000,0.668519,1.000000,0.901307,0.000000,0.668519,0.000000,0.254903,0.000000,0.288999,0.000000,0.288999,0.000000
0.210000,2.148530,2.000000,0.662227,0.000000,1.291663,0.000000,2.087564,0.000000,0.631591,0.000000,1.170824,0.000000,1.862742,0.000000,0.645970,0.000000,1.219013,0.000000,1.949550,0.000000,0.921908,0.000000,0.670586,0.000000,0.921908,2.000000,0.670586,2.000000,0.901307,0.000000,0.668519,0.000000,0.254903,0.000000,0.288999,0.000000,0.288999,0.000000
0.220000,2.139380,0.000000,0.664030,0.000000,1.305782,0.000000,2.115491,0.000000,0.631591,0.000000,1.170824,0.000000,1.862742,0.000000,0.645970,0.000000,1.219013,0.000000,1.949550,0.000000,0.926532,0.000000,0.670795,0.000000,0.921908,0.000000,0.670586,0.000000,0.901307,0.000000,0.668519,0.000000,0.247214,0.000000,0.288999,0.000000,0.288999,0.000000
0.230000,2.136797,1.000000,0.665199,0.000000,1.318601,0.000000,2.141443,0.000000,0.631591,1.000000,1.170824,1.000000,1.862742,1.000000,0.645970,0.000000,1.219013,0.000000,1.949550,0.000000,0.930966,0.000000,0.670901,0.000000,0.921908,1.000000,0.670586,1.000000,0.901307,1.000000,0.668519,1.000000,0.239832,0.000000,0.288999,1.000000,0.288999,1.000000
0.230000,2.030353,2.000000,0.665199,0.000000,1.318601,0.000000,2.141443,0.000000,0.665199,2.000000,1.318601,2.000000,2.141443,2.000000,0.645970,0.000000,1.219013,0.000000,1.949550,0.000000,0.930966,0.000000,0.670901,0.000000,0.930966,2.000000,0.670901,2.000000,0.930966,2.000000,0.670901,2.000000,0.239832,0.000000,0.239832,2.000000,0.239832,2.000000
0.240000,2.002382,1.000000,0.666698,0.000000,1.330722,0.000000,2.165294,0.000000,0.665199,0.000000,1.318601,0.000000,2.141443,0.000000,0.645970,0.000000,1.219013,0.000000,1.949550,0.000000,0.927016,0.000000,0.666153,0.000000,0.930966,1.000000,0.670901,1.000000,0.930966,0.000000,0.670901,0.000000,0.232402,0.000000,0.239832,1.000000,0.239832,0.000000
0.240000,2.002289,2.000000,0.666698,0.000000,1.330722,0.000000,2.165294,0.000000,0.665199,0.000000,1.318601,0.000000,2.141443,0.000000,0.645970,0.000000,1.219013,0.000000,1.949550,0.000000,0.927016,0.000000,0.666153,0.000000,0.927016,2.000000,0.666153,2.000000,0.930966,0.000000,0.670901,0.000000,0.232402,0.000000,0.232402,2.000000,0.239832,0.000000
0.250000,1.980253,1.000000,0.667845,0.000000,1.341899,0.000000,2.187623,0.000000,0.665199,1.000000,1.318601,1.000000,2.141443,1.000000,0.645970,1.000000,1.219013,1.000000,1.949550,1.000000,0.923319,0.000000,0.661722,0.000000,0.927016,0.000000,0.666153,0.000000,0.930966,0.000000,0.670901,0.000000,0.225268,0.000000,0.232402,0.000000,0.239832,0.000000
0.250000,1.905312,2.000000,0.667845,0.000000,1.341899,0.000000,2.187623,0.000000,0.667845,2.000000,1.341899,2.000000,2.187623,2.000000,0.667845,2.000000,1.341899,2.000000,2.187623,2.000000,0.923319,0.000000,0.661722,0.000000,0.927016,0.000000,0.666153,0.000000,0.930966,0.000000,0.670901,0.000000,0.225268,0.000000,0.232402,0.000000,0.239832,0.000000
0.260000,1.871275,1.000000,0.668498,0.000000,1.352047,0.000000,2.208377,0.000000,0.667845,0.000000,1.341899,0.000000,2.187623,0.000000,0.667845,1.000000,1.341899,1.000000,2.187623,1.000000,0.918446,0.000000,0.656659,0.000000,0.927016,0.000000,0.666153,0.000000,0.930966,0.000000,0.670901,0.000000,0.216754,0.000000,0.232402,1.000000,0.239832,1.000000
0.260000,1.869963,2.000000,0.668498,0.000000,1.352047,0.000000,2.208377,0.000000,0.667845,0.000000,1.341899,0.000000,2.187623,0.000000,0.668498,2.000000,1.352047,2.000000,2.208377,2.000000,0.918446,0.000000,0.656659,0.000000,0.927016,0.000000,0.666153,0.000000,0.930966,0.000000,0.670901,0.000000,0.216754,0.000000,0.216754,2.000000,0.216754,2.000000
0.270000,1.840072,0.000000,0.669029,0.000000,1.361417,0.000000,2.227677,0.000000,0.667845,0.000000,1.341899,0.000000,2.187623,0.000000,0.668498,0.000000,1.352047,0.000000,2.208377,0.000000,0.914100,0.000000,0.652408,0.000000,0.927016,0.000000,0.666153,0.000000,0.930966,0.000000,0.670901,0.000000,0.208466,0.000000,0.216754,0.000000,0.216754,0.000000
0.280000,1.815223,1.000000,0.669157,0.000000,1.369921,0.000000,2.245626,0.000000,0.667845,1.000000,1.341899,1.000000,2.187623,1.000000,0.668498,0.000000,1.352047,0.000000,2.208377,0.000000,0.910013,0.000000,0.648456,0.000000,0.927016,0.000000,0.666153,0.000000,0.930966,0.000000,0.670901,0.000000,0.200509,0.000000,0.216754,1.000000,0.216754,0.000000
0.280000,1.810808,2.000000,0.669157,0.000000,1.369921,0.000000,2.245626,0.000000,0.669157,2.000000,1.369921,2.000000,2.245626,2.000000,0.668498,0.000000,1.352047,0.000000,2.208377,0.000000,0.910013,0.000000,0.648456,0.000000,0.927016,0.000000,0.666153,0.000000,0.930966,0.000000,0.670901,0.000000,0.200509,0.000000,0.200509,2.000000,0.216754,0.000000
0.290000,1.785455,1.000000,0.669256,0.000000,1.377802,0.000000,2.262326,0.000000,0.669157,0.000000,1.369921,0.000000,2.245626,0.000000,0.668498,1.000000,1.352047,1.000000,2.208377,1.000000,0.904416,0.000000,0.643643,0.000000,0.927016,0.000000,0.666153,0.000000,0.930966,0.000000,0.670901,0.000000,0.192871,0.000000,0.200509,1.000000,0.216754,0.000000
0.290000,1.781823,2.000000,0.669256,0.000000,1.377802,0.000000,2.262326,0.000000,0.669157,0.000000,1.369921,0.000000,2.245626,0.000000,0.669256,2.000000,1.377802,2.000000,2.262326,2.000000,0.904416,0.000000,0.643643,0.000000,0.927016,0.000000,0.666153,0.000000,0.930966,0.000000,0.670901,0.000000,0.192871,0.000000,0.192871,2.000000,0.216754,0.000000
0.300000,1.758264,1.000000,0.669179,0.000000,1.385028,0.000000,2.277866,0.000000,0.669157,0.000000,1.369921,0.000000,2.245626,0.000000,0.669256,0.000000,1.377802,0.000000,2.262326,0.000000,0.899139,0.000000,0.639183,0.000000,0.927016,0.000000,0.666153,0.000000,0.930966,0.000000,0.670901,0.000000,0.185265,0.000000,0.192871,1.000000,0.216754,0.000000
0.300000,1.758206,2.000000,0.669179,0.000000,1.385028,0.000000,2.277866,0.000000,0.669157,0.000000,1.369921,0.000000,2.245626,0.000000,0.669256,0.000000,1.377802,0.000000,2.262326,0.000000,0.899139,0.000000,0.639183,0.000000,0.927016,0.000000,0.666153,0.000000,0.930966,0.000000,0.670901,0.000000,0.185265,0.000000,0.185265,2.000000,0.216754,0.000000
0.310000,1.738159,1.000000,0.668957,0.000000,1.391660,0.000000,2.292330,0.000000,0.669157,0.000000,1.369921,0.000000,2.245626,0.000000,0.669256,0.000000,1.377802,0.000000,2.262326,0.000000,0.894161,0.000000,0.635051,0.000000,0.927016,0.000000,0.666153,0.000000,0.930966,0.000000,0.670901,0.000000,0.177964,0.000000,0.185265,0.000000,0.216754,1.000000
0.310000,1.736654,2.000000,0.668957,0.000000,1.391660,0.000000,2.292330,0.000000,0.669157,0.000000,1.369921,0.000000,2.245626,0.000000,0.669256,0.000000,1.377802,0.000000,2.262326,0.000000,0.894161,0.000000,0.635051,0.000000,0.927016,0.000000,0.666153,0.000000,0.930966,0.000000,0.670901,0.000000,0.177964,0.000000,0.185265,0.000000,0.177964,2.000000
0.320000,1.719150,1.000000,0.668467,0.000000,1.397676,0.000000,2.305795,0.000000,0.669157,1.000000,1.369921,1.000000,2.245626,1.000000,0.669256,0.000000,1.377802,0.000000,2.262326,0.000000,0.889854,0.000000,0.632002,0.000000,0.927016,0.000000,0.666153,0.000000,0.930966,1.000000,0.670901,1.000000,0.170954,0.000000,0.185265,0.000000,0.177964,0.000000
0.320000,1.711556,2.000000,0.668467,0.000000,1.397676,0.000000,2.305795,0.000000,0.668467,2.000000,1.397676,2.000000,2.305795,2.000000,0.669256,0.000000,1.377802,0.000000,2.262326,0.000000,0.889854,0.000000,0.632002,0.000000,0.927016,0.000000,0.666153,0.000000,0.889854,2.000000,0.632002,2.000000,0.170954,0.000000,0.185265,0.000000,0.177964,0.000000
0.330000,1.692595,1.000000,0.667741,0.000000,1.403131,0.000000,2.318337,0.000000,0.668467,0.000000,1.397676,0.000000,2.305795,0.000000,0.669256,0.000000,1.377802,0.000000,2.262326,0.000000,0.883982,0.000000,0.628034,0.000000,0.927016,0.000000,0.666153,0.000000,0.889854,0.000000,0.632002,0.000000,0.165414,0.000000,0.185265,0.000000,0.177964,1.000000
0.330000,1.692437,2.000000,0.667741,0.000000,1.403131,0.000000,2.318337,0.000000,0.668467,0.000000,1.397676,0.000000,2.305795,0.000000,0.669256,0.000000,1.377802,0.000000,2.262326,0.000000,0.883982,0.000000,0.628034,0.000000,0.927016,0.000000,0.666153,0.000000,0.889854,0.000000,0.632002,0.000000,0.165414,0.000000,0.185265,0.000000,0.165414,2.000000
0.340000,1.675910,1.000000,0.666810,0.000000,1.408077,0.000000,2.330025,0.000000,0.668467,0.000000,1.397676,0.000000,2.305795,0.000000,0.669256,0.000000,1.377802,0.000000,2.262326,0.000000,0.878549,0.000000,0.624633,0.000000,0.927016,1.000000,0.666153,1.000000,0.889854,0.000000,0.632002,0.000000,0.160096,0.000000,0.185265,0.000000,0.165414,0.000000
0.340000,1.671837,2.000000,0.666810,0.000000,1.408077,0.000000,2.330025,0.000000,0.668467,0.000000,1.397676,0.000000,2.305795,0.000000,0.669256,0.000000,1.377802,0.000000,2.262326,0.000000,0.878549,0.000000,0.624633,0.000000,0.878549,2.000000,0.624633,2.000000,0.889854,0.000000,0.632002,0.000000,0.160096,0.000000,0.185265,0.000000,0.165414,0.000000
0.350000,1.655170,1.000000,0.666185,0.000000,1.413391,0.000000,2.342791,0.000000,0.668467,0.000000,1.397676,0.000000,2.305795,0.000000,0.669256,1.000000,1.377802,1.000000,2.262326,1.000000,0.873402,0.000000,0.621510,0.000000,0.878549,0.000000,0.624633,0.000000,0.889854,0.000000,0.632002,0.000000,0.154991,0.000000,0.185265,0.000000,0.165414,0.000000
0.350000,1.647419,2.000000,0.666185,0.000000,1.413391,0.000000,2.342791,0.000000,0.668467,0.000000,1.397676,0.000000,2.305795,0.000000,0.666185,2.000000,1.413391,2.000000,2.342791,2.000000,0.873402,0.000000,0.621510,0.000000,0.878549,0.000000,0.624633,0.000000,0.889854,0.000000,0.632002,0.000000,0.154991,0.000000,0.185265,0.000000,0.165414,0.000000
0.360000,1.630762,0.000000,0.665351,0.000000,1.418197,0.000000,2.354691,0.000000,0.668467,0.000000,1.397676,0.000000,2.305795,0.000000,0.666185,0.000000,1.413391,0.000000,2.342791,0.000000,0.868523,0.000000,0.618647,0.000000,0.878549,0.000000,0.624633,0.000000,0.889854,0.000000,0.632002,0.000000,0.149795,0.000000,0.185265,0.000000,0.165414,0.000000
0.370000,1.616288,1.000000,0.664335,0.000000,1.422541,0.000000,2.365789,0.000000,0.668467,1.000000,1.397676,1.000000,2.305795,1.000000,0.666185,0.000000,1.413391,0.000000,2.342791,0.000000,0.863896,0.000000,0.616024,0.000000,0.878549,0.000000,0.624633,0.000000,0.889854,0.000000,0.632002,0.000000,0.144807,0.000000,0.185265,0.000000,0.165414,0.000000
0.370000,1.612053,2.000000,0.664335,0.000000,1.422541,0.000000,2.365789,0.000000,0.664335,2.000000,1.422541,2.000000,2.365789,2.000000,0.666185,0.000000,1.413391,0.000000,2.342791,0.000000,0.863896,0.000000,0.616024,0.000000,0.878549,0.000000,0.624633,0.000000,0.889854,0.000000,0.632002,0.000000,0.144807,0.000000,0.185265,0.000000,0.165414,0.000000
0.380000,1.596098,1.000000,0.663162,0.000000,1.426466,0.000000,2.376145,0.000000,0.664335,0.000000,1.422541,0.000000,2.365789,0.000000,0.666185,0.000000,1.413391,0.000000,2.342791,0.000000,0.857749,0.000000,0.612528,0.000000,0.878549,1.000000,0.624633,1.000000,0.889854,0.000000,0.632002,0.000000,0.140018,0.000000,0.185265,1.000000,0.165414,0.000000
0.380000,1.593472,2.000000,0.663162,0.000000,1.426466,0.000000,2.376145,0.000000,0.664335,0.000000,1.422541,0.000000,2.365789,0.000000,0.666185,0.000000,1.413391,0.000000,2.342791,0.000000,0.857749,0.000000,0.612528,0.000000,0.857749,2.000000,0.612528,2.000000,0.889854,0.000000,0.632002,0.000000,0.140018,0.000000,0.140018,2.000000,0.165414,0.000000
0.390000,1.577779,1.000000,0.662967,0.000000,1.430706,0.000000,2.386558,0.000000,0.664335,1.000000,1.422541,1.000000,2.365789,1.000000,0.666185,0.000000,1.413391,0.000000,2.342791,0.000000,0.851917,0.000000,0.609330,0.000000,0.857749,0.000000,0.612528,0.000000,0.889854,0.000000,0.632002,0.000000,0.135421,0.000000,0.140018,1.000000,0.165414,1.000000
0.390000,1.576358,2.000000,0.662967,0.000000,1.430706,0.000000,2.386558,0.000000,0.662967,2.000000,1.430706,2.000000,2.386558,2.000000,0.666185,0.000000,1.413391,0.000000,2.342791,0.000000,0.851917,0.000000,0.609330,0.000000,0.857749,0.000000,0.612528,0.000000,0.889854,0.000000,0.632002,0.000000,0.135421,0.000000,0.135421,2.000000,0.135421,2.000000
0.400000,1.561074,0.000000,0.662683,0.000000,1.434575,0.000000,2.396263,0.000000,0.662967,0.000000,1.430706,0.000000,2.386558,0.000000,0.666185,0.000000,1.413391,0.000000,2.342791,0.000000,0.846073,0.000000,0.606637,0.000000,0.857749,0.000000,0.612528,0.000000,0.889854,0.000000,0.632002,0.000000,0.131008,0.000000,0.135421,0.000000,0.135421,0.000000
0.410000,1.547503,1.000000,0.662236,0.000000,1.438063,0.000000,2.405311,0.000000,0.662967,0.000000,1.430706,0.000000,2.386558,0.000000,0.666185,0.000000,1.413391,0.000000,2.342791,0.000000,0.840517,0.000000,0.604195,0.000000,0.857749,0.000000,0.612528,0.000000,0.889854,1.000000,0.632002,1.000000,0.126772,0.000000,0.135421,0.000000,0.135421,1.000000
0.410000,1.544221,2.000000,0.662236,0.000000,1.438063,0.000000,2.405311,0.000000,0.662967,0.000000,1.430706,0.000000,2.386558,0.000000,0.666185,0.000000,1.413391,0.000000,2.342791,0.000000,0.840517,0.000000,0.604195,0.000000,0.857749,0.000000,0.612528,0.000000,0.840517,2.000000,0.604195,2.000000,0.126772,0.000000,0.135421,0.000000,0.126772,2.000000
0.420000,1.531649,1.000000,0.661646,0.000000,1.441204,0.000000,2.413751,0.000000,0.662967,0.000000,1.430706,0.000000,2.386558,0.000000,0.666185,0.000000,1.413391,0.000000,2.342791,0.000000,0.835318,0.000000,0.602160,0.000000,0.857749,1.000000,0.612528,1.000000,0.840517,1.000000,0.604195,1.000000,0.123754,0.000000,0.135421,0.000000,0.126772,0.000000
0.420000,1.531007,2.000000,0.661646,0.000000,1.441204,0.000000,2.413751,0.000000,0.662967,0.000000,1.430706,0.000000,2.386558,0.000000,0.666185,0.000000,1.413391,0.000000,2.342791,0.000000,0.835318,0.000000,0.602160,0.000000,0.835318,2.000000,0.602160,2.000000,0.835318,2.000000,0.602160,2.000000,0.123754,0.000000,0.135421,0.000000,0.126772,0.000000
0.430000,1.518741,1.000000,0.661157,0.000000,1.444238,0.000000,2.422404,0.000000,0.662967,0.000000,1.430706,0.000000,2.386558,0.000000,0.666185,1.000000,1.413391,1.000000,2.342791,1.000000,0.830368,0.000000,0.600331,0.000000,0.835318,0.000000,0.602160,0.000000,0.835318,1.000000,0.602160,1.000000,0.120950,0.000000,0.135421,1.000000,0.126772,0.000000
0.430000,1.511188,2.000000,0.661157,0.000000,1.444238,0.000000,2.422404,0.000000,0.662967,0.000000,1.430706,0.000000,2.386558,0.000000,0.661157,2.000000,1.444238,2.000000,2.422404,2.000000,0.830368,0.000000,0.600331,0.000000,0.835318,0.000000,0.602160,0.000000,0.830368,2.000000,0.600331,2.000000,0.120950,0.000000,0.120950,2.000000,0.126772,0.000000
0.440000,1.498484,0.000000,0.660830,0.000000,1.447103,0.000000,2.430482,0.000000,0.662967,0.000000,1.430706,0.000000,2.386558,0.000000,0.661157,0.000000,1.444238,0.000000,2.422404,0.000000,0.825653,0.000000,0.598692,0.000000,0.835318,0.000000,0.602160,0.000000,0.830368,0.000000,0.600331,0.000000,0.118136,0.000000,0.120950,0.000000,0.126772,0.000000
0.450000,1.486983,1.000000,0.660377,0.000000,1.449668,0.000000,2.438022,0.000000,0.662967,1.000000,1.430706,1.000000,2.386558,1.000000,0.661157,0.000000,1.444238,0.000000,2.422404,0.000000,0.821159,0.000000,0.597229,0.000000,0.835318,0.000000,0.602160,0.000000,0.830368,1.000000,0.600331,1.000000,0.115435,0.000000,0.120950,0.000000,0.126772,0.000000
0.450000,1.483874,2.000000,0.660377,0.000000,1.449668,0.000000,2.438022,0.000000,0.660377,2.000000,1.449668,2.000000,2.438022,2.000000,0.661157,0.000000,1.444238,0.000000,2.422404,0.000000,0.821159,0.000000,0.597229,0.000000,0.835318,0.000000,0.602160,0.000000,0.821159,2.000000,0.597229,2.000000,0.115435,0.000000,0.120950,0.000000,0.126772,0.000000
0.460000,1.470893,1.000000,0.659817,0.000000,1.451964,0.000000,2.445062,0.000000,0.660377,0.000000,1.449668,0.000000,2.438022,0.000000,0.661157,0.000000,1.444238,0.000000,2.422404,0.000000,0.815356,0.000000,0.595035,0.000000,0.835318,1.000000,0.602160,1.000000,0.821159,0.000000,0.597229,0.000000,0.112996,0.000000,0.120950,0.000000,0.126772,1.000000
0.460000,1.470254,2.000000,0.659817,0.000000,1.451964,0.000000,2.445062,0.000000,0.660377,0.000000,1.449668,0.000000,2.438022,0.000000,0.661157,0.000000,1.444238,0.000000,2.422404,0.000000,0.815356,0.000000,0.595035,0.000000,0.815356,2.000000,0.595035,2.000000,0.821159,0.000000,0.597229,0.000000,0.112996,0.000000,0.120950,0.000000,0.112996,2.000000
0.470000,1.457424,1.000000,0.659361,0.000000,1.454158,0.000000,2.452310,0.000000,0.660377,0.000000,1.449668,0.000000,2.438022,0.000000,0.661157,0.000000,1.444238,0.000000,2.422404,0.000000,0.809966,0.000000,0.593343,0.000000,0.815356,0.000000,0.595035,0.000000,0.821159,0.000000,0.597229,0.000000,0.110654,0.000000,0.120950,1.000000,0.112996,1.000000
0.470000,1.457312,2.000000,0.659361,0.000000,1.454158,0.000000,2.452310,0.000000,0.660377,0.000000,1.449668,0.000000,2.438022,0.000000,0.661157,0.000000,1.444238,0.000000,2.422404,0.000000,0.809966,0.000000,0.593343,0.000000,0.815356,0.000000,0.595035,0.000000,0.821159,0.000000,0.597229,0.000000,0.110654,0.000000,0.110654,2.000000,0.110654,2.000000
0.480000,1.445485,1.000000,0.659014,0.000000,1.456210,0.000000,2.459084,0.000000,0.660377,0.000000,1.449668,0.000000,2.438022,0.000000,0.661157,0.000000,1.444238,0.000000,2.422404,0.000000,0.804850,0.000000,0.591890,0.000000,0.815356,1.000000,0.595035,1.000000,0.821159,0.000000,0.597229,0.000000,0.108407,0.000000,0.110654,0.000000,0.110654,0.000000
0.480000,1.445365,2.000000,0.659014,0.000000,1.456210,0.000000,2.459084,0.000000,0.660377,0.000000,1.449668,0.000000,2.438022,0.000000,0.661157,0.000000,1.444238,0.000000,2.422404,0.000000,0.804850,0.000000,0.591890,0.000000,0.804850,2.000000,0.591890,2.000000,0.821159,0.000000,0.597229,0.000000,0.108407,0.000000,0.110654,0.000000,0.110654,0.000000
0.490000,1.434076,1.000000,0.658677,0.000000,1.458093,0.000000,2.465760,0.000000,0.660377,0.000000,1.449668,0.000000,2.438022,0.000000,0.661157,1.000000,1.444238,1.000000,2.422404,1.000000,0.799967,0.000000,0.590612,0.000000,0.804850,0.000000,0.591890,0.000000,0.821159,0.000000,0.597229,0.000000,0.106249,0.000000,0.110654,1.000000,0.110654,0.000000
0.490000,1.431979,2.000000,0.658677,0.000000,1.458093,0.000000,2.465760,0.000000,0.660377,0.000000,1.449668,0.000000,2.438022,0.000000,0.658677,2.000000,1.458093,2.000000,2.465760,2.000000,0.799967,0.000000,0.590612,0.000000,0.804850,0.000000,0.591890,0.000000,0.821159,0.000000,0.597229,0.000000,0.106249,0.000000,0.106249,2.000000,0.110654,0.000000
0.500000,1.420967,1.000000,0.658337,0.000000,1.459799,0.000000,2.472001,0.000000,0.660377,0.000000,1.449668,0.000000,2.438022,0.000000,0.658677,1.000000,1.458093,1.000000,2.465760,1.000000,0.795305,0.000000,0.589495,0.000000,0.804850,1.000000,0.591890,1.000000,0.821159,0.000000,0.597229,0.000000,0.104088,0.000000,0.106249,0.000000,0.110654,0.000000
0.500000,1.420828,2.000000,0.658337,0.000000,1.459799,0.000000,2.472001,0.000000,0.660377,0.000000,1.449668,0.000000,2.438022,0.000000,0.658337,2.000000,1.459799,2.000000,2.472001,2.000000,0.795305,0.000000,0.589495,0.000000,0.795305,2.000000,0.589495,2.000000,0.821159,0.000000,0.597229,0.000000,0.104088,0.000000,0.106249,0.000000,0.110654,0.000000
0.510000,1.410193,1.000000,0.658009,0.000000,1.461350,0.000000,2.478148,0.000000,0.660377,0.000000,1.449668,0.000000,2.438022,0.000000,0.658337,0.000000,1.459799,0.000000,2.472001,0.000000,0.790852,0.000000,0.588527,0.000000,0.795305,0.000000,0.589495,0.000000,0.821159,1.000000,0.597229,1.000000,0.102004,0.000000,0.106249,1.000000,0.110654,0.000000
0.510000,1.409181,2.000000,0.658009,0.000000,1.461350,0.000000,2.478148,0.000000,0.660377,0.000000,1.449668,0.000000,2.438022,0.000000,0.658337,0.000000,1.459799,0.000000,2.472001,0.000000,0.790852,0.000000,0.588527,0.000000,0.795305,0.000000,0.589495,0.000000,0.790852,2.000000,0.588527,2.000000,0.102004,0.000000,0.102004,2.000000,0.110654,0.000000
0.520000,1.399138,1.000000,0.657687,0.000000,1.462750,0.000000,2.483898,0.000000,0.660377,1.000000,1.449668,1.000000,2.438022,1.000000,0.658337,0.000000,1.459799,0.000000,2.472001,0.000000,0.786596,0.000000,0.587697,0.000000,0.795305,0.000000,0.589495,0.000000,0.790852,0.000000,0.588527,0.000000,0.100480,0.000000,0.102004,0.000000,0.110654,1.000000
0.520000,1.396751,2.000000,0.657687,0.000000,1.462750,0.000000,2.483898,0.000000,0.657687,2.000000,1.462750,2.000000,2.483898,2.000000,0.658337,0.000000,1.459799,0.000000,2.472001,0.000000,0.786596,0.000000,0.587697,0.000000,0.795305,0.000000,0.589495,0.000000,0.790852,0.000000,0.588527,0.000000,0.100480,0.000000,0.102004,0.000000,0.100480,2.000000
0.530000,1.385418,1.000000,0.657293,0.000000,1.463970,0.000000,2.489278,0.000000,0.657687,0.000000,1.462750,0.000000,2.483898,0.000000,0.658337,1.000000,1.459799,1.000000,2.472001,1.000000,0.781280,0.000000,0.586477,0.000000,0.795305,1.000000,0.589495,1.000000,0.790852,0.000000,0.588527,0.000000,0.099017,0.000000,0.102004,0.000000,0.100480,1.000000
0.530000,1.384893,2.000000,0.657293,0.000000,1.463970,0.000000,2.489278,0.000000,0.657687,0.000000,1.462750,0.000000,2.483898,0.000000,0.657293,2.000000,1.463970,2.000000,2.489278,2.000000,0.781280,0.000000,0.586477,0.000000,0.781280,2.000000,0.586477,2.000000,0.790852,0.000000,0.588527,0.000000,0.099017,0.000000,0.102004,0.000000,0.099017,2.000000
0.540000,1.373548,1.000000,0.656976,0.000000,1.465091,0.000000,2.494766,0.000000,0.657687,0.000000,1.462750,0.000000,2.483898,0.000000,0.657293,1.000000,1.463970,1.000000,2.489278,1.000000,0.776215,0.000000,0.585453,0.000000,0.781280,0.000000,0.586477,0.000000,0.790852,0.000000,0.588527,0.000000,0.097591,0.000000,0.102004,1.000000,0.099017,0.000000
0.540000,1.373497,2.000000,0.656976,0.000000,1.465091,0.000000,2.494766,0.000000,0.657687,0.000000,1.462750,0.000000,2.483898,0.000000,0.656976,2.000000,1.465091,2.000000,2.494766,2.000000,0.776215,0.000000,0.585453,0.000000,0.781280,0.000000,0.586477,0.000000,0.790852,0.000000,0.588527,0.000000,0.097591,0.000000,0.097591,2.000000,0.099017,0.000000
0.550000,1.362857,1.000000,0.656683,0.000000,1.466096,0.000000,2.499905,0.000000,0.657687,0.000000,1.462750,0.000000,2.483898,0.000000,0.656976,1.000000,1.465091,1.000000,2.494766,1.000000,0.771374,0.000000,0.584582,0.000000,0.781280,0.000000,0.586477,0.000000,0.790852,0.000000,0.588527,0.000000,0.096218,0.000000,0.097591,1.000000,0.099017,0.000000
0.550000,1.362828,2.000000,0.656683,0.000000,1.466096,0.000000,2.499905,0.000000,0.657687,0.000000,1.462750,0.000000,2.483898,0.000000,0.656683,2.000000,1.466096,2.000000,2.499905,2.000000,0.771374,0.000000,0.584582,0.000000,0.781280,0.000000,0.586477,0.000000,0.790852,0.000000,0.588527,0.000000,0.096218,0.000000,0.096218,2.000000,0.099017,0.000000
0.560000,1.352850,1.000000,0.656357,0.000000,1.466968,0.000000,2.504719,0.000000,0.657687,1.000000,1.462750,1.000000,2.483898,1.000000,0.656683,0.000000,1.466096,0.000000,2.499905,0.000000,0.766743,0.000000,0.583851,0.000000,0.781280,0.000000,0.586477,0.000000,0.790852,0.000000,0.588527,0.000000,0.094896,0.000000,0.096218,0.000000,0.099017,0.000000
0.560000,1.352397,2.000000,0.656357,0.000000,1.466968,0.000000,2.504719,0.000000,0.656357,2.000000,1.466968,2.000000,2.504719,2.000000,0.656683,0.000000,1.466096,0.000000,2.499905,0.000000,0.766743,0.000000,0.583851,0.000000,0.781280,0.000000,0.586477,0.000000,0.790852,0.000000,0.588527,0.000000,0.094896,0.000000,0.096218,0.000000,0.099017,0.000000
0.570000,1.342258,1.000000,0.655979,0.000000,1.467706,0.000000,2.509230,0.000000,0.656357,1.000000,1.466968,1.000000,2.504719,1.000000,0.656683,0.000000,1.466096,0.000000,2.499905,0.000000,0.761701,0.000000,0.582957,0.000000,0.781280,0.000000,0.586477,0.000000,0.790852,0.000000,0.588527,0.000000,0.093626,0.000000,0.096218,1.000000,0.099017,1.000000
0.570000,1.342201,2.000000,0.655979,0.000000,1.467706,0.000000,2.509230,0.000000,0.655979,2.000000,1.467706,2.000000,2.509230,2.000000,0.656683,0.000000,1.466096,0.000000,2.499905,0.000000,0.761701,0.000000,0.582957,0.000000,0.781280,0.000000,0.586477,0.000000,0.790852,0.000000,0.588527,0.000000,0.093626,0.000000,0.093626,2.000000,0.093626,2.000000
0.580000,1.332505,1.000000,0.655608,0.000000,1.468351,0.000000,2.513459,0.000000,0.655979,1.000000,1.467706,1.000000,2.509230,1.000000,0.656683,1.000000,1.466096,1.000000,2.499905,1.000000,0.756801,0.000000,0.582256,0.000000,0.781280,0.000000,0.586477,0.000000,0.790852,0.000000,0.588527,0.000000,0.092408,0.000000,0.093626,0.000000,0.093626,0.000000
0.580000,1.332296,2.000000,0.655608,0.000000,1.468351,0.000000,2.513459,0.000000,0.655608,2.000000,1.468351,2.000000,2.513459,2.000000,0.655608,2.000000,1.468351,2.000000,2.513459,2.000000,0.756801,0.000000,0.582256,0.000000,0.781280,0.000000,0.586477,0.000000,0.790852,0.000000,0.588527,0.000000,0.092408,0.000000,0.093626,0.000000,0.093626,0.000000
0.590000,1.322946,0.000000,0.655197,0.000000,1.468886,0.000000,2.517425,0.000000,0.655608,0.000000,1.468351,0.000000,2.513459,0.000000,0.655608,0.000000,1.468351,0.000000,2.513459,0.000000,0.751988,0.000000,0.581633,0.000000,0.781280,0.000000,0.586477,0.000000,0.790852,0.000000,0.588527,0.000000,0.091236,0.000000,0.093626,0.000000,0.093626,0.000000
0.600000,1.314172,1.000000,0.654752,0.000000,1.469324,0.000000,2.521146,0.000000,0.655608,1.000000,1.468351,1.000000,2.513459,1.000000,0.655608,0.000000,1.468351,0.000000,2.513459,0.000000,0.747379,0.000000,0.581138,0.000000,0.781280,0.000000,0.586477,0.000000,0.790852,0.000000,0.588527,0.000000,0.090112,0.000000,0.093626,0.000000,0.093626,0.000000
0.600000,1.314111,2.000000,0.654752,0.000000,1.469324,0.000000,2.521146,0.000000,0.654752,2.000000,1.469324,2.000000,2.521146,2.000000,0.655608,0.000000,1.468351,0.000000,2.513459,0.000000,0.747379,0.000000,0.581138,0.000000,0.781280,0.000000,0.586477,0.000000,0.790852,0.000000,0.588527,0.000000,0.090112,0.000000,0.093626,0.000000,0.093626,0.000000
0.610000,1.305600,1.000000,0.654279,0.000000,1.469674,0.000000,2.524641,0.000000,0.654752,0.000000,1.469324,0.000000,2.521146,0.000000,0.655608,1.000000,1.468351,1.000000,2.513459,1.000000,0.742743,0.000000,0.580663,0.000000,0.781280,0.000000,0.586477,0.000000,0.790852,0.000000,0.588527,0.000000,0.089033,0.000000,0.093626,0.000000,0.093626,0.000000
0.610000,1.305472,2.000000,0.654279,0.000000,1.469674,0.000000,2.524641,0.000000,0.654752,0.000000,1.469324,0.000000,2.521146,0.000000,0.654279,2.000000,1.469674,2.000000,2.524641,2.000000,0.742743,0.000000,0.580663,0.000000,0.781280,0.000000,0.586477,0.000000,0.790852,0.000000,0.588527,0.000000,0.089033,0.000000,0.093626,0.000000,0.093626,0.000000
0.620000,1.297389,1.000000,0.653782,0.000000,1.469946,0.000000,2.527923,0.000000,0.654752,1.000000,1.469324,1.000000,2.521146,1.000000,0.654279,0.000000,1.469674,0.000000,2.524641,0.000000,0.738302,0.000000,0.580304,0.000000,0.781280,0.000000,0.586477,0.000000,0.790852,0.000000,0.588527,0.000000,0.088010,0.000000,0.093626,0.000000,0.093626,1.000000
0.620000,1.297310,2.000000,0.653782,0.000000,1.469946,0.000000,2.527923,0.000000,0.653782,2.000000,1.469946,2.000000,2.527923,2.000000,0.654279,0.000000,1.469674,0.000000,2.524641,0.000000,0.738302,0.000000,0.580304,0.000000,0.781280,0.000000,0.586477,0.000000,0.790852,0.000000,0.588527,0.000000,0.088010,0.000000,0.093626,0.000000,0.088010,2.000000
0.630000,1.289437,1.000000,0.653268,0.000000,1.470149,0.000000,2.531007,0.000000,0.653782,1.000000,1.469946,1.000000,2.527923,1.000000,0.654279,0.000000,1.469674,0.000000,2.524641,0.000000,0.733908,0.000000,0.580085,0.000000,0.781280,0.000000,0.586477,0.000000,0.790852,0.000000,0.588527,0.000000,0.087029,0.000000,0.093626,0.000000,0.088010,0.000000
0.630000,1.289427,2.000000,0.653268,0.000000,1.470149,0.000000,2.531007,0.000000,0.653268,2.000000,1.470149,2.000000,2.531007,2.000000,0.654279,0.000000,1.469674,0.000000,2.524641,0.000000,0.733908,0.000000,0.580085,0.000000,0.781280,0.000000,0.586477,0.000000,0.790852,0.000000,0.588527,0.000000,0.087029,0.000000,0.093626,0.000000,0.088010,0.000000
0.640000,1.281898,1.000000,0.652738,0.000000,1.470290,0.000000,2.533908,0.000000,0.653268,0.000000,1.470149,0.000000,2.531007,0.000000,0.654279,0.000000,1.469674,0.000000,2.524641,0.000000,0.729607,0.000000,0.579929,0.000000,0.781280,0.000000,0.586477,0.000000,0.790852,1.000000,0.588527,1.000000,0.086086,0.000000,0.093626,0.000000,0.088010,1.000000
0.640000,1.278069,2.000000,0.652738,0.000000,1.470290,0.000000,2.533908,0.000000,0.653268,0.000000,1.470149,0.000000,2.531007,0.000000,0.654279,0.000000,1.469674,0.000000,2.524641,0.000000,0.729607,0.000000,0.579929,0.000000,0.781280,0.000000,0.586477,0.000000,0.729607,2.000000,0.579929,2.000000,0.086086,0.000000,0.093626,0.000000,0.086086,2.000000
0.650000,1.270557,1.000000,0.652199,0.000000,1.470377,0.000000,2.536637,0.000000,0.653268,1.000000,1.470149,1.000000,2.531007,1.000000,0.654279,0.000000,1.469674,0.000000,2.524641,0.000000,0.725501,0.000000,0.579906,0.000000,0.781280,1.000000,0.586477,1.000000,0.729607,0.000000,0.579929,0.000000,0.085966,0.000000,0.093626,0.000000,0.086086,1.000000
0.650000,1.267370,2.000000,0.652199,0.000000,1.470377,0.000000,2.536637,0.000000,0.652199,2.000000,1.470377,2.000000,2.536637,2.000000,0.654279,0.000000,1.469674,0.000000,2.524641,0.000000,0.725501,0.000000,0.579906,0.000000,0.725501,2.000000,0.579906,2.000000,0.729607,0.000000,0.579929,0.000000,0.085966,0.000000,0.093626,0.000000,0.085966,2.000000
0.660000,1.257807,1.000000,0.652209,0.000000,1.470547,0.000000,2.540945,0.000000,0.652199,0.000000,1.470377,0.000000,2.536637,0.000000,0.654279,1.000000,1.469674,1.000000,2.524641,1.000000,0.721402,0.000000,0.579907,0.000000,0.725501,0.000000,0.579906,0.000000,0.729607,0.000000,0.579929,0.000000,0.085850,0.000000,0.093626,0.000000,0.085966,0.000000
0.660000,1.257536,2.000000,0.652209,0.000000,1.470547,0.000000,2.540945,0.000000,0.652199,0.000000,1.470377,0.000000,2.536637,0.000000,0.652209,2.000000,1.470547,2.000000,2.540945,2.000000,0.721402,0.000000,0.579907,0.000000,0.725501,0.000000,0.579906,0.000000,0.729607,0.000000,0.579929,0.000000,0.085850,0.000000,0.093626,0.000000,0.085966,0.000000
0.670000,1.248385,1.000000,0.652173,0.000000,1.470622,0.000000,2.544992,0.000000,0.652199,0.000000,1.470377,0.000000,2.536637,0.000000,0.652209,0.000000,1.470547,0.000000,2.540945,0.000000,0.717467,0.000000,0.579990,0.000000,0.725501,0.000000,0.579906,0.000000,0.729607,0.000000,0.579929,0.000000,0.085772,0.000000,0.093626,1.000000,0.085966,0.000000
0.670000,1.248323,2.000000,0.652173,0.000000,1.470622,0.000000,2.544992,0.000000,0.652199,0.000000,1.470377,0.000000,2.536637,0.000000,0.652209,0.000000,1.470547,0.000000,2.540945,0.000000,0.717467,0.000000,0.579990,0.000000,0.725501,0.000000,0.579906,0.000000,0.729607,0.000000,0.579929,0.000000,0.085772,0.000000,0.085772,2.000000,0.085966,0.000000
0.680000,1.239637,1.000000,0.652253,0.000000,1.470692,0.000000,2.548794,0.000000,0.652199,0.000000,1.470377,0.000000,2.536637,0.000000,0.652209,0.000000,1.470547,0.000000,2.540945,0.000000,0.713688,0.000000,0.580148,0.000000,0.725501,0.000000,0.579906,0.000000,0.729607,1.000000,0.579929,1.000000,0.085697,0.000000,0.085772,0.000000,0.085966,0.000000
0.680000,1.239384,2.000000,0.652253,0.000000,1.470692,0.000000,2.548794,0.000000,0.652199,0.000000,1.470377,0.000000,2.536637,0.000000,0.652209,0.000000,1.470547,0.000000,2.540945,0.000000,0.713688,0.000000,0.580148,0.000000,0.725501,0.000000,0.579906,0.000000,0.713688,2.000000,0.580148,2.000000,0.085697,0.000000,0.085772,0.000000,0.085966,0.000000
0.690000,1.231072,1.000000,0.652291,0.000000,1.470680,0.000000,2.552366,0.000000,0.652199,0.000000,1.470377,0.000000,2.536637,0.000000,0.652209,0.000000,1.470547,0.000000,2.540945,0.000000,0.710056,0.000000,0.580374,0.000000,0.725501,1.000000,0.579906,1.000000,0.713688,0.000000,0.580148,0.000000,0.085779,0.000000,0.085772,0.000000,0.085966,0.000000
0.690000,1.230833,2.000000,0.652291,0.000000,1.470680,0.000000,2.552366,0.000000,0.652199,0.000000,1.470377,0.000000,2.536637,0.000000,0.652209,0.000000,1.470547,0.000000,2.540945,0.000000,0.710056,0.000000,0.580374,0.000000,0.710056,2.000000,0.580374,2.000000,0.713688,0.000000,0.580148,0.000000,0.085779,0.000000,0.085772,0.000000,0.085966,0.000000
0.700000,1.222351,1.000000,0.652446,0.000000,1.470588,0.000000,2.556182,0.000000,0.652199,0.000000,1.470377,0.000000,2.536637,0.000000,0.652209,0.000000,1.470547,0.000000,2.540945,0.000000,0.706566,0.000000,0.580661,0.000000,0.710056,0.000000,0.580374,0.000000,0.713688,0.000000,0.580148,0.000000,0.085859,0.000000,0.085772,1.000000,0.085966,0.000000
0.700000,1.222351,2.000000,0.652446,0.000000,1.470588,0.000000,2.556182,0.000000,0.652199,0.000000,1.470377,0.000000,2.536637,0.000000,0.652209,0.000000,1.470547,0.000000,2.540945,0.000000,0.706566,0.000000,0.580661,0.000000,0.710056,0.000000,0.580374,0.000000,0.713688,0.000000,0.580148,0.000000,0.085859,0.000000,0.085859,2.000000,0.085966,0.000000
0.710000,1.214308,1.000000,0.652557,0.000000,1.470420,0.000000,2.559769,0.000000,0.652199,0.000000,1.470377,0.000000,2.536637,0.000000,0.652209,0.000000,1.470547,0.000000,2.540945,0.000000,0.703209,0.000000,0.581003,0.000000,0.710056,1.000000,0.580374,1.000000,0.713688,0.000000,0.580148,0.000000,0.085935,0.000000,0.085859,0.000000,0.085966,0.000000
0.710000,1.214261,2.000000,0.652557,0.000000,1.470420,0.000000,2.559769,0.000000,0.652199,0.000000,1.470377,0.000000,2.536637,0.000000,0.652209,0.000000,1.470547,0.000000,2.540945,0.000000,0.703209,0.000000,0.581003,0.000000,0.703209,2.000000,0.581003,2.000000,0.713688,0.000000,0.580148,0.000000,0.085935,0.000000,0.085859,0.000000,0.085966,0.000000
0.720000,1.206365,0.000000,0.652699,0.000000,1.470174,0.000000,2.563343,0.000000,0.652199,0.000000,1.470377,0.000000,2.536637,0.000000,0.652209,0.000000,1.470547,0.000000,2.540945,0.000000,0.699980,0.000000,0.581396,0.000000,0.703209,0.000000,0.581003,0.000000,0.713688,0.000000,0.580148,0.000000,0.086008,0.000000,0.085859,0.000000,0.085966,0.000000
0.730000,1.198861,1.000000,0.652805,0.000000,1.469866,0.000000,2.566706,0.000000,0.652199,1.000000,1.470377,1.000000,2.536637,1.000000,0.652209,0.000000,1.470547,0.000000,2.540945,0.000000,0.696872,0.000000,0.581833,0.000000,0.703209,0.000000,0.581003,0.000000,0.713688,0.000000,0.580148,0.000000,0.086078,0.000000,0.085859,0.000000,0.085966,0.000000
0.730000,1.197957,2.000000,0.652805,0.000000,1.469866,0.000000,2.566706,0.000000,0.652805,2.000000,1.469866,2.000000,2.566706,2.000000,0.652209,0.000000,1.470547,0.000000,2.540945,0.000000,0.696872,0.000000,0.581833,0.000000,0.703209,0.000000,0.581003,0.000000,0.713688,0.000000,0.580148,0.000000,0.086078,0.000000,0.085859,0.000000,0.085966,0.000000
0.740000,1.189662,0.000000,0.652879,0.000000,1.469503,0.000000,2.569872,0.000000,0.652805,0.000000,1.469866,0.000000,2.566706,0.000000,0.652209,0.000000,1.470547,0.000000,2.540945,0.000000,0.692972,0.000000,0.582020,0.000000,0.703209,0.000000,0.581003,0.000000,0.713688,0.000000,0.580148,0.000000,0.086145,0.000000,0.085859,0.000000,0.085966,0.000000
0.750000,1.181778,1.000000,0.652926,0.000000,1.469095,0.000000,2.572854,0.000000,0.652805,0.000000,1.469866,0.000000,2.566706,0.000000,0.652209,0.000000,1.470547,0.000000,2.540945,0.000000,0.689224,0.000000,0.582276,0.000000,0.703209,1.000000,0.581003,1.000000,0.713688,0.000000,0.580148,0.000000,0.086210,0.000000,0.085859,1.000000,0.085966,1.000000
0.750000,1.181580,2.000000,0.652926,0.000000,1.469095,0.000000,2.572854,0.000000,0.652805,0.000000,1.469866,0.000000,2.566706,0.000000,0.652209,0.000000,1.470547,0.000000,2.540945,0.000000,0.689224,0.000000,0.582276,0.000000,0.689224,2.000000,0.582276,2.000000,0.713688,0.000000,0.580148,0.000000,0.086210,0.000000,0.086210,2.000000,0.086210,2.000000
0.760000,1.173549,1.000000,0.653082,0.000000,1.468617,0.000000,2.576072,0.000000,0.652805,0.000000,1.469866,0.000000,2.566706,0.000000,0.652209,1.000000,1.470547,1.000000,2.540945,1.000000,0.685618,0.000000,0.582589,0.000000,0.689224,0.000000,0.582276,0.000000,0.713688,0.000000,0.580148,0.000000,0.086272,0.000000,0.086210,1.000000,0.086210,0.000000
0.760000,1.172311,2.000000,0.653082,0.000000,1.468617,0.000000,2.576072,0.000000,0.652805,0.000000,1.469866,0.000000,2.566706,0.000000,0.653082,2.000000,1.468617,2.000000,2.576072,2.000000,0.685618,0.000000,0.582589,0.000000,0.689224,0.000000,0.582276,0.000000,0.713688,0.000000,0.580148,0.000000,0.086272,0.000000,0.086272,2.000000,0.086210,0.000000
0.770000,1.164454,1.000000,0.653208,0.000000,1.468095,0.000000,2.579105,0.000000,0.652805,0.000000,1.469866,0.000000,2.566706,0.000000,0.653082,0.000000,1.468617,0.000000,2.576072,0.000000,0.682150,0.000000,0.582959,0.000000,0.689224,0.000000,0.582276,0.000000,0.713688,0.000000,0.580148,0.000000,0.086334,0.000000,0.086272,0.000000,0.086210,1.000000
0.770000,1.164454,2.000000,0.653208,0.000000,1.468095,0.000000,2.579105,0.000000,0.652805,0.000000,1.469866,0.000000,2.566706,0.000000,0.653082,0.000000,1.468617,0.000000,2.576072,0.000000,0.682150,0.000000,0.582959,0.000000,0.689224,0.000000,0.582276,0.000000,0.713688,0.000000,0.580148,0.000000,0.086334,0.000000,0.086272,0.000000,0.086334,2.000000
0.780000,1.156972,1.000000,0.653309,0.000000,1.467535,0.000000,2.581965,0.000000,0.652805,1.000000,1.469866,1.000000,2.566706,1.000000,0.653082,0.000000,1.468617,0.000000,2.576072,0.000000,0.678812,0.000000,0.583377,0.000000,0.689224,0.000000,0.582276,0.000000,0.713688,0.000000,0.580148,0.000000,0.086393,0.000000,0.086272,1.000000,0.086334,1.000000
0.780000,1.156733,2.000000,0.653309,0.000000,1.467535,0.000000,2.581965,0.000000,0.653309,2.000000,1.467535,2.000000,2.581965,2.000000,0.653082,0.000000,1.468617,0.000000,2.576072,0.000000,0.678812,0.000000,0.583377,0.000000,0.689224,0.000000,0.582276,0.000000,0.713688,0.000000,0.580148,0.000000,0.086393,0.000000,0.086393,2.000000,0.086393,2.000000
0.790000,1.149025,1.000000,0.653386,0.000000,1.466944,0.000000,2.584664,0.000000,0.653309,0.000000,1.467535,0.000000,2.581965,0.000000,0.653082,0.000000,1.468617,0.000000,2.576072,0.000000,0.675136,0.000000,0.583734,0.000000,0.689224,1.000000,0.582276,1.000000,0.713688,1.000000,0.580148,1.000000,0.086449,0.000000,0.086393,0.000000,0.086393,0.000000
0.790000,1.147325,2.000000,0.653386,0.000000,1.466944,0.000000,2.584664,0.000000,0.653309,0.000000,1.467535,0.000000,2.581965,0.000000,0.653082,0.000000,1.468617,0.000000,2.576072,0.000000,0.675136,0.000000,0.583734,0.000000,0.675136,2.000000,0.583734,2.000000,0.675136,2.000000,0.583734,2.000000,0.086449,0.000000,0.086393,0.000000,0.086393,0.000000
0.800000,1.139209,1.000000,0.653586,0.000000,1.466297,0.000000,2.587620,0.000000,0.653309,1.000000,1.467535,1.000000,2.581965,1.000000,0.653082,0.000000,1.468617,0.000000,2.576072,0.000000,0.671600,0.000000,0.584146,0.000000,0.675136,0.000000,0.583734,0.000000,0.675136,1.000000,0.583734,1.000000,0.086817,0.000000,0.086393,1.000000,0.086393,0.000000
0.800000,1.139163,2.000000,0.653586,0.000000,1.466297,0.000000,2.587620,0.000000,0.653586,2.000000,1.466297,2.000000,2.587620,2.000000,0.653082,0.000000,1.468617,0.000000,2.576072,0.000000,0.671600,0.000000,0.584146,0.000000,0.675136,0.000000,0.583734,0.000000,0.671600,2.000000,0.584146,2.000000,0.086817,0.000000,0.086817,2.000000,0.086393,0.000000
0.810000,1.131174,1.000000,0.653753,0.000000,1.465615,0.000000,2.590410,0.000000,0.653586,1.000000,1.466297,1.000000,2.587620,1.000000,0.653082,0.000000,1.468617,0.000000,2.576072,0.000000,0.668025,0.000000,0.584577,0.000000,0.675136,0.000000,0.583734,0.000000,0.671600,0.000000,0.584146,0.000000,0.087198,0.000000,0.086817,0.000000,0.086393,1.000000
0.810000,1.131165,2.000000,0.653753,0.000000,1.465615,0.000000,2.590410,0.000000,0.653753,2.000000,1.465615,2.000000,2.590410,2.000000,0.653082,0.000000,1.468617,0.000000,2.576072,0.000000,0.668025,0.000000,0.584577,0.000000,0.675136,0.000000,0.583734,0.000000,0.671600,0.000000,0.584146,0.000000,0.087198,0.000000,0.086817,0.000000,0.087198,2.000000
0.820000,1.123433,1.000000,0.653899,0.000000,1.464908,0.000000,2.593044,0.000000,0.653753,1.000000,1.465615,1.000000,2.590410,1.000000,0.653082,0.000000,1.468617,0.000000,2.576072,0.000000,0.664490,0.000000,0.585027,0.000000,0.675136,0.000000,0.583734,0.000000,0.671600,0.000000,0.584146,0.000000,0.087563,0.000000,0.086817,0.000000,0.087198,1.000000
0.820000,1.123426,2.000000,0.653899,0.000000,1.464908,0.000000,2.593044,0.000000,0.653899,2.000000,1.464908,2.000000,2.593044,2.000000,0.653082,0.000000,1.468617,0.000000,2.576072,0.000000,0.664490,0.000000,0.585027,0.000000,0.675136,0.000000,0.583734,0.000000,0.671600,0.000000,0.584146,0.000000,0.087563,0.000000,0.086817,0.000000,0.087563,2.000000
0.830000,1.115941,1.000000,0.654026,0.000000,1.464181,0.000000,2.595533,0.000000,0.653899,0.000000,1.464908,0.000000,2.593044,0.000000,0.653082,0.000000,1.468617,0.000000,2.576072,0.000000,0.661004,0.000000,0.585506,0.000000,0.675136,0.000000,0.583734,0.000000,0.671600,0.000000,0.584146,0.000000,0.087914,0.000000,0.086817,0.000000,0.087563,1.000000
0.830000,1.115941,2.000000,0.654026,0.000000,1.464181,0.000000,2.595533,0.000000,0.653899,0.000000,1.464908,0.000000,2.593044,0.000000,0.653082,0.000000,1.468617,0.000000,2.576072,0.000000,0.661004,0.000000,0.585506,0.000000,0.675136,0.000000,0.583734,0.000000,0.671600,0.000000,0.584146,0.000000,0.087914,0.000000,0.086817,0.000000,0.087914,2.000000
0.840000,1.108793,1.000000,0.654139,0.000000,1.463438,0.000000,2.597886,0.000000,0.653899,0.000000,1.464908,0.000000,2.593044,0.000000,0.653082,1.000000,1.468617,1.000000,2.576072,1.000000,0.657645,0.000000,0.586024,0.000000,0.675136,0.000000,0.583734,0.000000,0.671600,0.000000,0.584146,0.000000,0.088251,0.000000,0.086817,1.000000,0.087914,1.000000
0.840000,1.108287,2.000000,0.654139,0.000000,1.463438,0.000000,2.597886,0.000000,0.653899,0.000000,1.464908,0.000000,2.593044,0.000000,0.654139,2.000000,1.463438,2.000000,2.597886,2.000000,0.657645,0.000000,0.586024,0.000000,0.675136,0.000000,0.583734,0.000000,0.671600,0.000000,0.584146,0.000000,0.088251,0.000000,0.088251,2.000000,0.088251,2.000000
0.850000,1.101362,1.000000,0.654209,0.000000,1.462668,0.000000,2.600111,0.000000,0.653899,0.000000,1.464908,0.000000,2.593044,0.000000,0.654139,0.000000,1.463438,0.000000,2.597886,0.000000,0.654406,0.000000,0.586576,0.000000,0.675136,0.000000,0.583734,0.000000,0.671600,0.000000,0.584146,0.000000,0.088605,0.000000,0.088251,1.000000,0.088251,0.000000
0.850000,1.101362,2.000000,0.654209,0.000000,1.462668,0.000000,2.600111,0.000000,0.653899,0.000000,1.464908,0.000000,2.593044,0.000000,0.654139,0.000000,1.463438,0.000000,2.597886,0.000000,0.654406,0.000000,0.586576,0.000000,0.675136,0.000000,0.583734,0.000000,0.671600,0.000000,0.584146,0.000000,0.088605,0.000000,0.088605,2.000000,0.088251,0.000000
0.860000,1.094739,1.000000,0.654263,0.000000,1.461888,0.000000,2.602217,0.000000,0.653899,1.000000,1.464908,1.000000,2.593044,1.000000,0.654139,0.000000,1.463438,0.000000,2.597886,0.000000,0.651285,0.000000,0.587166,0.000000,0.675136,0.000000,0.583734,0.000000,0.671600,0.000000,0.584146,0.000000,0.088944,0.000000,0.088605,0.000000,0.088251,1.000000
0.860000,1.094645,2.000000,0.654263,0.000000,1.461888,0.000000,2.602217,0.000000,0.654263,2.000000,1.461888,2.000000,2.602217,2.000000,0.654139,0.000000,1.463438,0.000000,2.597886,0.000000,0.651285,0.000000,0.587166,0.000000,0.675136,0.000000,0.583734,0.000000,0.671600,0.000000,0.584146,0.000000,0.088944,0.000000,0.088605,0.000000,0.088944,2.000000
0.870000,1.087959,0.000000,0.654309,0.000000,1.461103,0.000000,2.604212,0.000000,0.654263,0.000000,1.461888,0.000000,2.602217,0.000000,0.654139,0.000000,1.463438,0.000000,2.597886,0.000000,0.647992,0.000000,0.587743,0.000000,0.675136,0.000000,0.583734,0.000000,0.671600,0.000000,0.584146,0.000000,0.089271,0.000000,0.088605,0.000000,0.088944,0.000000
0.880000,1.081559,1.000000,0.654349,0.000000,1.460317,0.000000,2.606103,0.000000,0.654263,0.000000,1.461888,0.000000,2.602217,0.000000,0.654139,1.000000,1.463438,1.000000,2.597886,1.000000,0.644819,0.000000,0.588357,0.000000,0.675136,1.000000,0.583734,1.000000,0.671600,1.000000,0.584146,1.000000,0.089584,0.000000,0.088605,1.000000,0.088944,0.000000
0.880000,1.079805,2.000000,0.654349,0.000000,1.460317,0.000000,2.606103,0.000000,0.654263,0.000000,1.461888,0.000000,2.602217,0.000000,0.654349,2.000000,1.460317,2.000000,2.606103,2.000000,0.644819,0.000000,0.588357,0.000000,0.644819,2.000000,0.588357,2.000000,0.644819,2.000000,0.588357,2.000000,0.089584,0.000000,0.089584,2.000000,0.088944,0.000000
0.890000,1.072368,1.000000,0.654668,0.000000,1.459429,0.000000,2.608759,0.000000,0.654263,0.000000,1.461888,0.000000,2.602217,0.000000,0.654349,0.000000,1.460317,0.000000,2.606103,0.000000,0.641760,0.000000,0.589004,0.000000,0.644819,1.000000,0.588357,1.000000,0.644819,1.000000,0.588357,1.000000,0.090095,0.000000,0.089584,0.000000,0.088944,1.000000
0.890000,1.072347,2.000000,0.654668,0.000000,1.459429,0.000000,2.608759,0.000000,0.654263,0.000000,1.461888,0.000000,2.602217,0.000000,0.654349,0.000000,1.460317,0.000000,2.606103,0.000000,0.641760,0.000000,0.589004,0.000000,0.641760,2.000000,0.589004,2.000000,0.641760,2.000000,0.589004,2.000000,0.090095,0.000000,0.089584,0.000000,0.090095,2.000000
0.900000,1.065109,1.000000,0.654996,0.000000,1.458513,0.000000,2.611355,0.000000,0.654263,0.000000,1.461888,0.000000,2.602217,0.000000,0.654349,0.000000,1.460317,0.000000,2.606103,0.000000,0.638800,0.000000,0.589657,0.000000,0.641760,1.000000,0.589004,1.000000,0.641760,0.000000,0.589004,0.000000,0.090603,0.000000,0.089584,0.000000,0.090095,0.000000
0.900000,1.065099,2.000000,0.654996,0.000000,1.458513,0.000000,2.611355,0.000000,0.654263,0.000000,1.461888,0.000000,2.602217,0.000000,0.654349,0.000000,1.460317,0.000000,2.606103,0.000000,0.638800,0.000000,0.589657,0.000000,0.638800,2.000000,0.589657,2.000000,0.641760,0.000000,0.589004,0.000000,0.090603,0.000000,0.089584,0.000000,0.090095,0.000000
0.910000,1.058066,1.000000,0.655332,0.000000,1.457571,0.000000,2.613893,0.000000,0.654263,1.000000,1.461888,1.000000,2.602217,1.000000,0.654349,1.000000,1.460317,1.000000,2.606103,1.000000,0.635944,0.000000,0.590336,0.000000,0.638800,0.000000,0.589657,0.000000,0.641760,0.000000,0.589004,0.000000,0.091091,0.000000,0.089584,0.000000,0.090095,0.000000
0.910000,1.057841,2.000000,0.655332,0.000000,1.457571,0.000000,2.613893,0.000000,0.655332,2.000000,1.457571,2.000000,2.613893,2.000000,0.655332,2.000000,1.457571,2.000000,2.613893,2.000000,0.635944,0.000000,0.590336,0.000000,0.638800,0.000000,0.589657,0.000000,0.641760,0.000000,0.589004,0.000000,0.091091,0.000000,0.089584,0.000000,0.090095,0.000000
0.920000,1.050581,1.000000,0.655649,0.000000,1.456619,0.000000,2.616294,0.000000,0.655332,1.000000,1.457571,1.000000,2.613893,1.000000,0.655332,0.000000,1.457571,0.000000,2.613893,0.000000,0.632829,0.000000,0.591008,0.000000,0.638800,0.000000,0.589657,0.000000,0.641760,0.000000,0.589004,0.000000,0.091568,0.000000,0.089584,1.000000,0.090095,0.000000
0.920000,1.050570,2.000000,0.655649,0.000000,1.456619,0.000000,2.616294,0.000000,0.655649,2.000000,1.456619,2.000000,2.616294,2.000000,0.655332,0.000000,1.457571,0.000000,2.613893,0.000000,0.632829,0.000000,0.591008,0.000000,0.638800,0.000000,0.589657,0.000000,0.641760,0.000000,0.589004,0.000000,0.091568,0.000000,0.091568,2.000000,0.090095,0.000000
0.930000,1.043530,1.000000,0.655908,0.000000,1.455641,0.000000,2.618567,0.000000,0.655649,1.000000,1.456619,1.000000,2.616294,1.000000,0.655332,0.000000,1.457571,0.000000,2.613893,0.000000,0.629749,0.000000,0.591704,0.000000,0.638800,0.000000,0.589657,0.000000,0.641760,0.000000,0.589004,0.000000,0.092025,0.000000,0.091568,0.000000,0.090095,1.000000
0.930000,1.043521,2.000000,0.655908,0.000000,1.455641,0.000000,2.618567,0.000000,0.655908,2.000000,1.455641,2.000000,2.618567,2.000000,0.655332,0.000000,1.457571,0.000000,2.613893,0.000000,0.629749,0.000000,0.591704,0.000000,0.638800,0.000000,0.589657,0.000000,0.641760,0.000000,0.589004,0.000000,0.092025,0.000000,0.091568,0.000000,0.092025,2.000000
0.940000,1.036692,1.000000,0.656154,0.000000,1.454660,0.000000,2.620721,0.000000,0.655908,0.000000,1.455641,0.000000,2.618567,0.000000,0.655332,0.000000,1.457571,0.000000,2.613893,0.000000,0.626689,0.000000,0.592385,0.000000,0.638800,0.000000,0.589657,0.000000,0.641760,1.000000,0.589004,1.000000,0.092464,0.000000,0.091568,0.000000,0.092025,1.000000
0.940000,1.036454,2.000000,0.656154,0.000000,1.454660,0.000000,2.620721,0.000000,0.655908,0.000000,1.455641,0.000000,2.618567,0.000000,0.655332,0.000000,1.457571,0.000000,2.613893,0.000000,0.626689,0.000000,0.592385,0.000000,0.638800,0.000000,0.589657,0.000000,0.626689,2.000000,0.592385,2.000000,0.092464,0.000000,0.091568,0.000000,0.092464,2.000000
0.950000,1.029837,1.000000,0.656388,0.000000,1.453681,0.000000,2.622762,0.000000,0.655908,1.000000,1.455641,1.000000,2.618567,1.000000,0.655332,0.000000,1.457571,0.000000,2.613893,0.000000,0.623733,0.000000,0.593084,0.000000,0.638800,0.000000,0.589657,0.000000,0.626689,1.000000,0.592385,1.000000,0.092968,0.000000,0.091568,0.000000,0.092464,0.000000
0.950000,1.029806,2.000000,0.656388,0.000000,1.453681,0.000000,2.622762,0.000000,0.656388,2.000000,1.453681,2.000000,2.622762,2.000000,0.655332,0.000000,1.457571,0.000000,2.613893,0.000000,0.623733,0.000000,0.593084,0.000000,0.638800,0.000000,0.589657,0.000000,0.623733,2.000000,0.593084,2.000000,0.092968,0.000000,0.091568,0.000000,0.092464,0.000000
0.960000,1.023274,1.000000,0.656612,0.000000,1.452705,0.000000,2.624698,0.000000,0.656388,0.000000,1.453681,0.000000,2.622762,0.000000,0.655332,0.000000,1.457571,0.000000,2.613893,0.000000,0.620750,0.000000,0.593805,0.000000,0.638800,0.000000,0.589657,0.000000,0.623733,0.000000,0.593084,0.000000,0.093468,0.000000,0.091568,0.000000,0.092464,1.000000
0.960000,1.023273,2.000000,0.656612,0.000000,1.452705,0.000000,2.624698,0.000000,0.656388,0.000000,1.453681,0.000000,2.622762,0.000000,0.655332,0.000000,1.457571,0.000000,2.613893,0.000000,0.620750,0.000000,0.593805,0.000000,0.638800,0.000000,0.589657,0.000000,0.623733,0.000000,0.593084,0.000000,0.093468,0.000000,0.091568,0.000000,0.093468,2.000000
0.970000,1.017014,1.000000,0.656827,0.000000,1.451735,0.000000,2.626536,0.000000,0.656388,1.000000,1.453681,1.000000,2.622762,1.000000,0.655332,1.000000,1.457571,1.000000,2.613893,1.000000,0.617863,0.000000,0.594529,0.000000,0.638800,0.000000,0.589657,0.000000,0.623733,0.000000,0.593084,0.000000,0.093948,0.000000,0.091568,0.000000,0.093468,0.000000
0.970000,1.016800,2.000000,0.656827,0.000000,1.451735,0.000000,2.626536,0.000000,0.656827,2.000000,1.451735,2.000000,2.626536,2.000000,0.656827,2.000000,1.451735,2.000000,2.626536,2.000000,0.617863,0.000000,0.594529,0.000000,0.638800,0.000000,0.589657,0.000000,0.623733,0.000000,0.593084,0.000000,0.093948,0.000000,0.091568,0.000000,0.093468,0.000000
0.980000,1.010590,0.000000,0.657035,0.000000,1.450772,0.000000,2.628280,0.000000,0.656827,0.000000,1.451735,0.000000,2.626536,0.000000,0.656827,0.000000,1.451735,0.000000,2.626536,0.000000,0.614959,0.000000,0.595276,0.000000,0.638800,0.000000,0.589657,0.000000,0.623733,0.000000,0.593084,0.000000,0.094437,0.000000,0.091568,0.000000,0.093468,0.000000
0.990000,1.004631,1.000000,0.657236,0.000000,1.449818,0.000000,2.629937,0.000000,0.656827,0.000000,1.451735,0.000000,2.626536,0.000000,0.656827,0.000000,1.451735,0.000000,2.626536,0.000000,0.612156,0.000000,0.596043,0.000000,0.638800,0.000000,0.589657,0.000000,0.623733,1.000000,0.593084,1.000000,0.094907,0.000000,0.091568,0.000000,0.093468,1.000000
0.990000,1.004486,2.000000,0.657236,0.000000,1.449818,0.000000,2.629937,0.000000,0.656827,0.000000,1.451735,0.000000,2.626536,0.000000,0.656827,0.000000,1.451735,0.000000,2.626536,0.000000,0.612156,0.000000,0.596043,0.000000,0.638800,0.000000,0.589657,0.000000,0.612156,2.000000,0.596043,2.000000,0.094907,0.000000,0.091568,0.000000,0.094907,2.000000
1.000000,0.998715,1.000000,0.657431,0.000000,1.448875,0.000000,2.631511,0.000000,0.656827,0.000000,1.451735,0.000000,2.626536,0.000000,0.656827,0.000000,1.451735,0.000000,2.626536,0.000000,0.609435,0.000000,0.596800,0.000000,0.638800,1.000000,0.589657,1.000000,0.612156,0.000000,0.596043,0.000000,0.095414,0.000000,0.091568,0.000000,0.094907,1.000000
1.000000,0.997801,2.000000,0.657431,0.000000,1.448875,0.000000,2.631511,0.000000,0.656827,0.000000,1.451735,0.000000,2.626536,0.000000,0.656827,0.000000,1.451735,0.000000,2.626536,0.000000,0.609435,0.000000,0.596800,0.000000,0.609435,2.000000,0.596800,2.000000,0.612156,0.000000,0.596043,0.000000,0.095414,0.000000,0.091568,0.000000,0.095414,2.000000
1.010000,0.991197,1.000000,0.657916,0.000000,1.447801,0.000000,2.633818,0.000000,0.656827,1.000000,1.451735,1.000000,2.626536,1.000000,0.656827,0.000000,1.451735,0.000000,2.626536,0.000000,0.606803,0.000000,0.597563,0.000000,0.609435,0.000000,0.596800,0.000000,0.612156,0.000000,0.596043,0.000000,0.095901,0.000000,0.091568,0.000000,0.095414,1.000000
1.010000,0.991127,2.000000,0.657916,0.000000,1.447801,0.000000,2.633818,0.000000,0.657916,2.000000,1.447801,2.000000,2.633818,2.000000,0.656827,0.000000,1.451735,0.000000,2.626536,0.000000,0.606803,0.000000,0.597563,0.000000,0.609435,0.000000,0.596800,0.000000,0.612156,0.000000,0.596043,0.000000,0.095901,0.000000,0.091568,0.000000,0.095901,2.000000
1.020000,0.984481,1.000000,0.658379,0.000000,1.446724,0.000000,2.636003,0.000000,0.657916,0.000000,1.447801,0.000000,2.633818,0.000000,0.656827,0.000000,1.451735,0.000000,2.626536,0.000000,0.604027,0.000000,0.598336,0.000000,0.609435,0.000000,0.596800,0.000000,0.612156,0.000000,0.596043,0.000000,0.096369,0.000000,0.091568,0.000000,0.095901,1.000000
1.020000,0.984481,2.000000,0.658379,0.000000,1.446724,0.000000,2.636003,0.000000,0.657916,0.000000,1.447801,0.000000,2.633818,0.000000,0.656827,0.000000,1.451735,0.000000,2.626536,0.000000,0.604027,0.000000,0.598336,0.000000,0.609435,0.000000,0.596800,0.000000,0.612156,0.000000,0.596043,0.000000,0.096369,0.000000,0.091568,0.000000,0.096369,2.000000
1.030000,0.978111,0.000000,0.658824,0.000000,1.445649,0.000000,2.638073,0.000000,0.657916,0.000000,1.447801,0.000000,2.633818,0.000000,0.656827,0.000000,1.451735,0.000000,2.626536,0.000000,0.601342,0.000000,0.599117,0.000000,0.609435,0.000000,0.596800,0.000000,0.612156,0.000000,0.596043,0.000000,0.096818,0.000000,0.091568,0.000000,0.096369,0.000000
1.040000,0.972001,0.000000,0.659251,0.000000,1.444577,0.000000,2.640036,0.000000,0.657916,0.000000,1.447801,0.000000,2.633818,0.000000,0.656827,0.000000,1.451735,0.000000,2.626536,0.000000,0.598749,0.000000,0.599913,0.000000,0.609435,0.000000,0.596800,0.000000,0.612156,0.000000,0.596043,0.000000,0.097249,0.000000,0.091568,0.000000,0.096369,0.000000
1.050000,0.966136,1.000000,0.659664,0.000000,1.443511,0.000000,2.641899,0.000000,0.657916,0.000000,1.447801,0.000000,2.633818,0.000000,0.656827,0.000000,1.451735,0.000000,2.626536,0.000000,0.596243,0.000000,0.600721,0.000000,0.609435,0.000000,0.596800,0.000000,0.612156,0.000000,0.596043,0.000000,0.097663,0.000000,0.091568,0.000000,0.096369,1.000000
1.050000,0.966135,2.000000,0.659664,0.000000,1.443511,0.000000,2.641899,0.000000,0.657916,0.000000,1.447801,0.000000,2.633818,0.000000,0.656827,0.000000,1.451735,0.000000,2.626536,0.000000,0.596243,0.000000,0.600721,0.000000,0.609435,0.000000,0.596800,0.000000,0.612156,0.000000,0.596043,0.000000,0.097663,0.000000,0.091568,0.000000,0.097663,2.000000
1.060000,0.960507,1.000000,0.660062,0.000000,1.442452,0.000000,2.643667,0.000000,0.657916,1.000000,1.447801,1.000000,2.633818,1.000000,0.656827,1.000000,1.451735,1.000000,2.626536,1.000000,0.593809,0.000000,0.601513,0.000000,0.609435,1.000000,0.596800,1.000000,0.612156,0.000000,0.596043,0.000000,0.098060,0.000000,0.091568,1.000000,0.097663,0.000000
1.060000,0.959678,2.000000,0.660062,0.000000,1.442452,0.000000,2.643667,0.000000,0.660062,2.000000,1.442452,2.000000,2.643667,2.000000,0.660062,2.000000,1.442452,2.000000,2.643667,2.000000,0.593809,0.000000,0.601513,0.000000,0.593809,2.000000,0.601513,2.000000,0.612156,0.000000,0.596043,0.000000,0.098060,0.000000,0.098060,2.000000,0.097663,0.000000
1.070000,0.953245,1.000000,0.660475,0.000000,1.441244,0.000000,2.645768,0.000000,0.660062,1.000000,1.442452,1.000000,2.643667,1.000000,0.660062,0.000000,1.442452,0.000000,2.643667,0.000000,0.591139,0.000000,0.602322,0.000000,0.593809,0.000000,0.601513,0.000000,0.612156,0.000000,0.596043,0.000000,0.098469,0.000000,0.098060,1.000000,0.097663,1.000000
1.070000,0.953238,2.000000,0.660475,0.000000,1.441244,0.000000,2.645768,0.000000,0.660475,2.000000,1.441244,2.000000,2.645768,2.000000,0.660062,0.000000,1.442452,0.000000,2.643667,0.000000,0.591139,0.000000,0.602322,0.000000,0.593809,0.000000,0.601513,0.000000,0.612156,0.000000,0.596043,0.000000,0.098469,0.000000,0.098469,2.000000,0.098469,2.000000
1.080000,0.946983,1.000000,0.660866,0.000000,1.440042,0.000000,2.647763,0.000000,0.660475,0.000000,1.441244,0.000000,2.645768,0.000000,0.660062,0.000000,1.442452,0.000000,2.643667,0.000000,0.588484,0.000000,0.603131,0.000000,0.593809,0.000000,0.601513,0.000000,0.612156,0.000000,0.596043,0.000000,0.098862,0.000000,0.098469,1.000000,0.098469,0.000000
1.080000,0.946983,2.000000,0.660866,0.000000,1.440042,0.000000,2.647763,0.000000,0.660475,0.000000,1.441244,0.000000,2.645768,0.000000,0.660062,0.000000,1.442452,0.000000,2.643667,0.000000,0.588484,0.000000,0.603131,0.000000,0.593809,0.000000,0.601513,0.000000,0.612156,0.000000,0.596043,0.000000,0.098862,0.000000,0.098862,2.000000,0.098469,0.000000
1.090000,0.940983,1.000000,0.661237,0.000000,1.438849,0.000000,2.649658,0.000000,0.660475,0.000000,1.441244,0.000000,2.645768,0.000000,0.660062,0.000000,1.442452,0.000000,2.643667,0.000000,0.585920,0.000000,0.603953,0.000000,0.593809,1.000000,0.601513,1.000000,0.612156,1.000000,0.596043,1.000000,0.099240,0.000000,0.098862,0.000000,0.098469,0.000000
1.090000,0.940164,2.000000,0.661237,0.000000,1.438849,0.000000,2.649658,0.000000,0.660475,0.000000,1.441244,0.000000,2.645768,0.000000,0.660062,0.000000,1.442452,0.000000,2.643667,0.000000,0.585920,0.000000,0.603953,0.000000,0.585920,2.000000,0.603953,2.000000,0.585920,2.000000,0.603953,2.000000,0.099240,0.000000,0.098862,0.000000,0.098469,0.000000
1.100000,0.934002,1.000000,0.661678,0.000000,1.437621,0.000000,2.651672,0.000000,0.660475,0.000000,1.441244,0.000000,2.645768,0.000000,0.660062,0.000000,1.442452,0.000000,2.643667,0.000000,0.583442,0.000000,0.604785,0.000000,0.585920,0.000000,0.603953,0.000000,0.585920,0.000000,0.603953,0.000000,0.099706,0.000000,0.098862,1.000000,0.098469,0.000000
1.100000,0.934001,2.000000,0.661678,0.000000,1.437621,0.000000,2.651672,0.000000,0.660475,0.000000,1.441244,0.000000,2.645768,0.000000,0.660062,0.000000,1.442452,0.000000,2.643667,0.000000,0.583442,0.000000,0.604785,0.000000,0.585920,0.000000,0.603953,0.000000,0.585920,0.000000,0.603953,0.000000,0.099706,0.000000,0.099706,2.000000,0.098469,0.000000
1.110000,0.928088,1.000000,0.662088,0.000000,1.436396,0.000000,2.653586,0.000000,0.660475,1.000000,1.441244,1.000000,2.645768,1.000000,0.660062,0.000000,1.442452,0.000000,2.643667,0.000000,0.581046,0.000000,0.605625,0.000000,0.585920,0.000000,0.603953,0.000000,0.585920,0.000000,0.603953,0.000000,0.100154,0.000000,0.099706,1.000000,0.098469,0.000000
1.110000,0.928001,2.000000,0.662088,0.000000,1.436396,0.000000,2.653586,0.000000,0.662088,2.000000,1.436396,2.000000,2.653586,2.000000,0.660062,0.000000,1.442452,0.000000,2.643667,0.000000,0.581046,0.000000,0.605625,0.000000,0.585920,0.000000,0.603953,0.000000,0.585920,0.000000,0.603953,0.000000,0.100154,0.000000,0.100154,2.000000,0.098469,0.000000
1.120000,0.921985,1.000000,0.662479,0.000000,1.435183,0.000000,2.655405,0.000000,0.662088,0.000000,1.436396,0.000000,2.653586,0.000000,0.660062,1.000000,1.442452,1.000000,2.643667,1.000000,0.578478,0.000000,0.606489,0.000000,0.585920,0.000000,0.603953,0.000000,0.585920,0.000000,0.603953,0.000000,0.100584,0.000000,0.100154,1.000000,0.098469,0.000000
1.120000,0.921788,2.000000,0.662479,0.000000,1.435183,0.000000,2.655405,0.000000,0.662088,0.000000,1.436396,0.000000,2.653586,0.000000,0.662479,2.000000,1.435183,2.000000,2.655405,2.000000,0.578478,0.000000,0.606489,0.000000,0.585920,0.000000,0.603953,0.000000,0.585920,0.000000,0.603953,0.000000,0.100584,0.000000,0.100584,2.000000,0.098469,0.000000
1.130000,0.915957,1.000000,0.662851,0.000000,1.433981,0.000000,2.657135,0.000000,0.662088,0.000000,1.436396,0.000000,2.653586,0.000000,0.662479,1.000000,1.435183,1.000000,2.655405,1.000000,0.575996,0.000000,0.607362,0.000000,0.585920,0.000000,0.603953,0.000000,0.585920,0.000000,0.603953,0.000000,0.101021,0.000000,0.100584,0.000000,0.098469,0.000000
1.130000,0.915952,2.000000,0.662851,0.000000,1.433981,0.000000,2.657135,0.000000,0.662088,0.000000,1.436396,0.000000,2.653586,0.000000,0.662851,2.000000,1.433981,2.000000,2.657135,2.000000,0.575996,0.000000,0.607362,0.000000,0.585920,0.000000,0.603953,0.000000,0.585920,0.000000,0.603953,0.000000,0.101021,0.000000,0.100584,0.000000,0.098469,0.000000
1.140000,0.910342,1.000000,0.663215,0.000000,1.432797,0.000000,2.658782,0.000000,0.662088,1.000000,1.436396,1.000000,2.653586,1.000000,0.662851,1.000000,1.433981,1.000000,2.657135,1.000000,0.573596,0.000000,0.608241,0.000000,0.585920,0.000000,0.603953,0.000000,0.585920,0.000000,0.603953,0.000000,0.101445,0.000000,0.100584,0.000000,0.098469,0.000000
1.140000,0.910296,2.000000,0.663215,0.000000,1.432797,0.000000,2.658782,0.000000,0.663215,2.000000,1.432797,2.000000,2.658782,2.000000,0.663215,2.000000,1.432797,2.000000,2.658782,2.000000,0.573596,0.000000,0.608241,0.000000,0.585920,0.000000,0.603953,0.000000,0.585920,0.000000,0.603953,0.000000,0.101445,0.000000,0.100584,0.000000,0.098469,0.000000
1.150000,0.904673,1.000000,0.663572,0.000000,1.431632,0.000000,2.660349,0.000000,0.663215,0.000000,1.432797,0.000000,2.658782,0.000000,0.663215,0.000000,1.432797,0.000000,2.658782,0.000000,0.571107,0.000000,0.609144,0.000000,0.585920,0.000000,0.603953,0.000000,0.585920,1.000000,0.603953,1.000000,0.101856,0.000000,0.100584,1.000000,0.098469,0.000000
1.150000,0.904425,2.000000,0.663572,0.000000,1.431632,0.000000,2.660349,0.000000,0.663215,0.000000,1.432797,0.000000,2.658782,0.000000,0.663215,0.000000,1.432797,0.000000,2.658782,0.000000,0.571107,0.000000,0.609144,0.000000,0.585920,0.000000,0.603953,0.000000,0.571107,2.000000,0.609144,2.000000,0.101856,0.000000,0.101856,2.000000,0.098469,0.000000
1.160000,0.898953,0.000000,0.663897,0.000000,1.430475,0.000000,2.661843,0.000000,0.663215,0.000000,1.432797,0.000000,2.658782,0.000000,0.663215,0.000000,1.432797,0.000000,2.658782,0.000000,0.568700,0.000000,0.610051,0.000000,0.585920,0.000000,0.603953,0.000000,0.571107,0.000000,0.609144,0.000000,0.102296,0.000000,0.101856,0.000000,0.098469,0.000000
1.170000,0.893691,1.000000,0.664216,0.000000,1.429339,0.000000,2.663267,0.000000,0.663215,0.000000,1.432797,0.000000,2.658782,0.000000,0.663215,0.000000,1.432797,0.000000,2.658782,0.000000,0.566370,0.000000,0.610962,0.000000,0.585920,1.000000,0.603953,1.000000,0.571107,0.000000,0.609144,0.000000,0.102718,0.000000,0.101856,1.000000,0.098469,0.000000
1.170000,0.893259,2.000000,0.664216,0.000000,1.429339,0.000000,2.663267,0.000000,0.663215,0.000000,1.432797,0.000000,2.658782,0.000000,0.663215,0.000000,1.432797,0.000000,2.658782,0.000000,0.566370,0.000000,0.610962,0.000000,0.566370,2.000000,0.610962,2.000000,0.571107,0.000000,0.609144,0.000000,0.102718,0.000000,0.102718,2.000000,0.098469,0.000000
1.180000,0.887516,1.000000,0.664710,0.000000,1.428076,0.000000,2.665141,0.000000,0.663215,0.000000,1.432797,0.000000,2.658782,0.000000,0.663215,0.000000,1.432797,0.000000,2.658782,0.000000,0.564116,0.000000,0.611873,0.000000,0.566370,0.000000,0.610962,0.000000,0.571107,1.000000,0.609144,1.000000,0.103123,0.000000,0.102718,1.000000,0.098469,0.000000
1.180000,0.887460,2.000000,0.664710,0.000000,1.428076,0.000000,2.665141,0.000000,0.663215,0.000000,1.432797,0.000000,2.658782,0.000000,0.663215,0.000000,1.432797,0.000000,2.658782,0.000000,0.564116,0.000000,0.611873,0.000000,0.566370,0.000000,0.610962,0.000000,0.564116,2.000000,0.611873,2.000000,0.103123,0.000000,0.103123,2.000000,0.098469,0.000000
1.190000,0.881911,1.000000,0.665183,0.000000,1.426824,0.000000,2.666923,0.000000,0.663215,0.000000,1.432797,0.000000,2.658782,0.000000,0.663215,1.000000,1.432797,1.000000,2.658782,1.000000,0.561934,0.000000,0.612784,0.000000,0.566370,0.000000,0.610962,0.000000,0.564116,1.000000,0.611873,1.000000,0.103527,0.000000,0.103123,1.000000,0.098469,0.000000
1.190000,0.881800,2.000000,0.665183,0.000000,1.426824,0.000000,2.666923,0.000000,0.663215,0.000000,1.432797,0.000000,2.658782,0.000000,0.665183,2.000000,1.426824,2.000000,2.666923,2.000000,0.561934,0.000000,0.612784,0.000000,0.566370,0.000000,0.610962,0.000000,0.561934,2.000000,0.612784,2.000000,0.103527,0.000000,0.103527,2.000000,0.098469,0.000000
1.200000,0.876417,1.000000,0.665635,0.000000,1.425587,0.000000,2.668619,0.000000,0.663215,0.000000,1.432797,0.000000,2.658782,0.000000,0.665183,0.000000,1.426824,0.000000,2.666923,0.000000,0.559820,0.000000,0.613693,0.000000,0.566370,0.000000,0.610962,0.000000,0.561934,1.000000,0.612784,1.000000,0.103939,0.000000,0.103527,0.000000,0.098469,0.000000
1.200000,0.876412,2.000000,0.665635,0.000000,1.425587,0.000000,2.668619,0.000000,0.663215,0.000000,1.432797,0.000000,2.658782,0.000000,0.665183,0.000000,1.426824,0.000000,2.666923,0.000000,0.559820,0.000000,0.613693,0.000000,0.566370,0.000000,0.610962,0.000000,0.559820,2.000000,0.613693,2.000000,0.103939,0.000000,0.103527,0.000000,0.098469,0.000000


==> src/figures/figure.lyapunov-function-evolution/l27a0/dgd_stats_data.csv <==
% Simulation Data for Lyapunov Function Analysis
% --- Simulation Parameters ---
% partitions: [3 2 1]
% d: 6, n: 3
% N (samples): 100
% Q: [4, 2, 1, 1, 0, 2;2, 5, 2, 0, 2, 1;1, 2, 6, 3, 1, 0;1, 0, 3, 4, 2, 1;0, 2, 1, 2, 5, 2;2, 1, 0, 1, 2, 4]
% q: [-9 -15 -22 -12 -10 -5]
% y_star: [1 1 3 0 1 0]
% lambda (matrix form): [0 27 27;27 0 27;27 27 0]
% a (matrix form): [0 0 0;0 0 0;0 0 0]
% T: 30, dt: 0.01
% rng_type: twister, rng_seed: 0
% --- Column Data (Statistics on clean time grid) ---
time, mean, ci_lower, ci_upper, pi_lower, pi_upper
0.000000, 12.000000, 12.000000, 12.000000, 12.000000, 12.000000
0.010000, 10.263479, 10.253514, 10.273444, 10.163330, 10.363628
0.020000, 8.979748, 8.942112, 9.017385, 8.601503, 9.357994
0.030000, 8.012558, 7.932615, 8.092500, 7.209144, 8.815971
0.040000, 7.229697, 7.111044, 7.348351, 6.037247, 8.422148
0.050000, 6.615087, 6.461417, 6.768757, 5.070721, 8.159453
0.060000, 6.052036, 5.851736, 6.252337, 4.039039, 8.065034
0.070000, 5.473652, 5.257352, 5.689953, 3.299858, 7.647447
0.080000, 5.026932, 4.788665, 5.265199, 2.632378, 7.421487
0.090000, 4.681363, 4.433282, 4.929444, 2.188178, 7.174549
0.100000, 4.384301, 4.108710, 4.659891, 1.614646, 7.153955
0.110000, 4.040053, 3.781587, 4.298519, 1.442502, 6.637604
0.120000, 3.784512, 3.517238, 4.051785, 1.098447, 6.470577
0.130000, 3.524108, 3.283218, 3.764999, 1.103188, 5.945029
0.140000, 3.308702, 3.077169, 3.540234, 0.981827, 5.635576
0.150000, 3.120644, 2.899387, 3.341902, 0.897033, 5.344255
0.160000, 2.952410, 2.746150, 3.158670, 0.879520, 5.025300
0.170000, 2.854999, 2.639683, 3.070315, 0.691098, 5.018900
0.180000, 2.729181, 2.517420, 2.940942, 0.601007, 4.857355
0.190000, 2.601687, 2.390167, 2.813208, 0.475930, 4.727445
0.200000, 2.441514, 2.278658, 2.604369, 0.804839, 4.078188
0.210000, 2.385299, 2.215684, 2.554914, 0.680689, 4.089909
0.220000, 2.308977, 2.148158, 2.469795, 0.692774, 3.925180
0.230000, 2.247989, 2.085773, 2.410206, 0.617731, 3.878248
0.240000, 2.127642, 2.009340, 2.245944, 0.938721, 3.316563
0.250000, 2.086888, 1.966334, 2.207442, 0.875336, 3.298440
0.260000, 2.046730, 1.926598, 2.166863, 0.839414, 3.254046
0.270000, 2.015190, 1.892691, 2.137690, 0.784085, 3.246295
0.280000, 1.983505, 1.858601, 2.108409, 0.728233, 3.238777
0.290000, 1.899771, 1.858526, 1.941016, 1.485261, 2.314281
0.300000, 1.863860, 1.824573, 1.903146, 1.469033, 2.258687
0.310000, 1.824952, 1.792679, 1.857226, 1.500606, 2.149299
0.320000, 1.800257, 1.768836, 1.831678, 1.484483, 2.116031
0.330000, 1.774947, 1.743883, 1.806010, 1.462764, 2.087130
0.340000, 1.749768, 1.720505, 1.779032, 1.455673, 2.043864
0.350000, 1.727823, 1.699212, 1.756434, 1.440290, 2.015356
0.360000, 1.707036, 1.678748, 1.735325, 1.422740, 1.991333
0.370000, 1.686673, 1.658704, 1.714643, 1.405586, 1.967761
0.380000, 1.667361, 1.640202, 1.694521, 1.394414, 1.940309
0.390000, 1.649211, 1.622410, 1.676013, 1.379862, 1.918561
0.400000, 1.631163, 1.604934, 1.657392, 1.367563, 1.894763
0.410000, 1.612272, 1.587458, 1.637086, 1.362891, 1.861653
0.420000, 1.595441, 1.571288, 1.619595, 1.352701, 1.838181
0.430000, 1.579281, 1.555414, 1.603149, 1.339416, 1.819147
0.440000, 1.565011, 1.541493, 1.588528, 1.328665, 1.801356
0.450000, 1.547704, 1.524814, 1.570593, 1.317669, 1.777738
0.460000, 1.533812, 1.511359, 1.556265, 1.308160, 1.759464
0.470000, 1.519931, 1.497888, 1.541974, 1.298402, 1.741460
0.480000, 1.505656, 1.483909, 1.527403, 1.287102, 1.724210
0.490000, 1.492358, 1.470897, 1.513818, 1.276679, 1.708036
0.500000, 1.478508, 1.457505, 1.499512, 1.267425, 1.689591
0.510000, 1.466104, 1.445380, 1.486828, 1.257833, 1.674375
0.520000, 1.454019, 1.433592, 1.474446, 1.248730, 1.659308
0.530000, 1.442004, 1.421824, 1.462184, 1.239198, 1.644810
0.540000, 1.430360, 1.410596, 1.450124, 1.231733, 1.628987
0.550000, 1.418562, 1.399021, 1.438103, 1.222181, 1.614943
0.560000, 1.406998, 1.387794, 1.426202, 1.213998, 1.599998
0.570000, 1.395545, 1.376596, 1.414493, 1.205117, 1.585972
0.580000, 1.384562, 1.365888, 1.403236, 1.196893, 1.572231
0.590000, 1.373992, 1.355509, 1.392476, 1.188237, 1.559748
0.600000, 1.363508, 1.345229, 1.381787, 1.179806, 1.547210
0.610000, 1.353110, 1.335001, 1.371219, 1.171114, 1.535106
0.620000, 1.342847, 1.324982, 1.360712, 1.163304, 1.522390
0.630000, 1.332851, 1.315167, 1.350534, 1.155132, 1.510570
0.640000, 1.323022, 1.305501, 1.340543, 1.146935, 1.499109
0.650000, 1.313295, 1.295936, 1.330655, 1.138832, 1.487758
0.660000, 1.303751, 1.286556, 1.320946, 1.130942, 1.476560
0.670000, 1.294241, 1.277205, 1.311277, 1.123034, 1.465448
0.680000, 1.284921, 1.268025, 1.301816, 1.115124, 1.454718
0.690000, 1.275583, 1.258826, 1.292339, 1.107180, 1.443985
0.700000, 1.266365, 1.249764, 1.282965, 1.099533, 1.433197
0.710000, 1.257395, 1.240945, 1.273846, 1.092070, 1.422720
0.720000, 1.248601, 1.232302, 1.264900, 1.084797, 1.412406
0.730000, 1.239810, 1.223707, 1.255914, 1.077973, 1.401648
0.740000, 1.231170, 1.215199, 1.247140, 1.070671, 1.391668
0.750000, 1.222677, 1.206851, 1.238503, 1.063624, 1.381730
0.760000, 1.214226, 1.198535, 1.229917, 1.056530, 1.371922
0.770000, 1.205857, 1.190273, 1.221441, 1.049240, 1.362473
0.780000, 1.197505, 1.182050, 1.212959, 1.042187, 1.352823
0.790000, 1.189196, 1.173912, 1.204480, 1.035593, 1.342799
0.800000, 1.181095, 1.165941, 1.196248, 1.028804, 1.333386
0.810000, 1.172958, 1.157968, 1.187947, 1.022313, 1.323602
0.820000, 1.164912, 1.150057, 1.179767, 1.015622, 1.314203
0.830000, 1.157068, 1.142335, 1.171801, 1.009004, 1.305133
0.840000, 1.149266, 1.134661, 1.163872, 1.002483, 1.296049
0.850000, 1.141513, 1.127071, 1.155955, 0.996370, 1.286656
0.860000, 1.133846, 1.119521, 1.148170, 0.989888, 1.277803
0.870000, 1.126286, 1.112101, 1.140471, 0.983726, 1.268846
0.880000, 1.118726, 1.104686, 1.132766, 0.977629, 1.259823
0.890000, 1.111198, 1.097274, 1.125123, 0.971258, 1.251138
0.900000, 1.103723, 1.089917, 1.117528, 0.964976, 1.242470
0.910000, 1.096358, 1.082665, 1.110051, 0.958747, 1.233969
0.920000, 1.089030, 1.075450, 1.102609, 0.952561, 1.225499
0.930000, 1.081777, 1.068312, 1.095242, 0.946451, 1.217103
0.940000, 1.074601, 1.061243, 1.087959, 0.940358, 1.208844
0.950000, 1.067537, 1.054280, 1.080795, 0.934302, 1.200773
0.960000, 1.060559, 1.047409, 1.073710, 0.928397, 1.192721
0.970000, 1.053607, 1.040584, 1.066630, 0.922727, 1.184486
0.980000, 1.046771, 1.033855, 1.059686, 0.916972, 1.176570
0.990000, 1.039940, 1.027127, 1.052754, 0.911166, 1.168714
1.000000, 1.033009, 1.020313, 1.045706, 0.905410, 1.160609
1.010000, 1.026284, 1.013680, 1.038888, 0.899616, 1.152952
1.020000, 1.019630, 1.007137, 1.032124, 0.894076, 1.145185
1.030000, 1.012965, 1.000579, 1.025350, 0.888493, 1.137436
1.040000, 1.006407, 0.994121, 1.018693, 0.882937, 1.129877
1.050000, 0.999889, 0.987694, 1.012084, 0.877327, 1.122452
1.060000, 0.993374, 0.981281, 1.005467, 0.871841, 1.114906
1.070000, 0.987002, 0.975005, 0.998998, 0.866439, 1.107564
1.080000, 0.980707, 0.968803, 0.992610, 0.861077, 1.100336
1.090000, 0.974401, 0.962577, 0.986225, 0.855574, 1.093228
1.100000, 0.968221, 0.956488, 0.979954, 0.850305, 1.086137
1.110000, 0.961965, 0.950316, 0.973613, 0.844902, 1.079028
1.120000, 0.955763, 0.944197, 0.967329, 0.839522, 1.072004
1.130000, 0.949578, 0.938111, 0.961044, 0.834341, 1.064814
1.140000, 0.943478, 0.932109, 0.954847, 0.829221, 1.057735
1.150000, 0.937472, 0.926191, 0.948753, 0.824099, 1.050844
1.160000, 0.931495, 0.920300, 0.942690, 0.818984, 1.044006
1.170000, 0.925586, 0.914467, 0.936704, 0.813847, 1.037324
1.180000, 0.919697, 0.908664, 0.930731, 0.808813, 1.030582
1.190000, 0.913818, 0.902879, 0.924756, 0.803891, 1.023745
1.200000, 0.907989, 0.897145, 0.918834, 0.799001, 1.016978


==> src/figures/figure.lyapunov-function-evolution/l50a0/dgd_stats_data.csv <==
% Simulation Data for Lyapunov Function Analysis
% --- Simulation Parameters ---
% partitions: [3 2 1]
% d: 6, n: 3
% N (samples): 100
% Q: [4, 2, 1, 1, 0, 2;2, 5, 2, 0, 2, 1;1, 2, 6, 3, 1, 0;1, 0, 3, 4, 2, 1;0, 2, 1, 2, 5, 2;2, 1, 0, 1, 2, 4]
% q: [-9 -15 -22 -12 -10 -5]
% y_star: [1 1 3 0 1 0]
% lambda (matrix form): [0 50 50;50 0 50;50 50 0]
% a (matrix form): [0 0 0;0 0 0;0 0 0]
% T: 30, dt: 0.01
% rng_type: twister, rng_seed: 0
% --- Column Data (Statistics on clean time grid) ---
time, mean, ci_lower, ci_upper, pi_lower, pi_upper
0.000000, 12.000000, 12.000000, 12.000000, 12.000000, 12.000000
0.010000, 10.213825, 10.202587, 10.225063, 10.100883, 10.326767
0.020000, 8.793129, 8.757571, 8.828686, 8.435777, 9.150480
0.030000, 7.623285, 7.571064, 7.675506, 7.098470, 8.148100
0.040000, 6.688012, 6.610294, 6.765729, 5.906956, 7.469067
0.050000, 5.859541, 5.771740, 5.947341, 4.977159, 6.741923
0.060000, 5.188934, 5.094807, 5.283061, 4.242966, 6.134902
0.070000, 4.614489, 4.538925, 4.690052, 3.855084, 5.373894
0.080000, 4.148472, 4.095087, 4.201856, 3.611966, 4.684977
0.090000, 3.804461, 3.749360, 3.859562, 3.250700, 4.358221
0.100000, 3.512810, 3.460211, 3.565408, 2.984199, 4.041421
0.110000, 3.227502, 3.187339, 3.267665, 2.823872, 3.631133
0.120000, 3.011779, 2.973889, 3.049670, 2.630986, 3.392572
0.130000, 2.817262, 2.790358, 2.844166, 2.546885, 3.087639
0.140000, 2.662834, 2.638410, 2.687259, 2.417371, 2.908298
0.150000, 2.544106, 2.516938, 2.571273, 2.271079, 2.817133
0.160000, 2.424687, 2.406444, 2.442930, 2.241348, 2.608026
0.170000, 2.339046, 2.318049, 2.360043, 2.128028, 2.550065
0.180000, 2.257624, 2.234672, 2.280577, 2.026955, 2.488294
0.190000, 2.177095, 2.164833, 2.189357, 2.053862, 2.300327
0.200000, 2.115084, 2.102773, 2.127395, 1.991359, 2.238809
0.210000, 2.058057, 2.045608, 2.070506, 1.932947, 2.183168
0.220000, 2.003272, 1.993641, 2.012904, 1.906477, 2.100068
0.230000, 1.957951, 1.948109, 1.967792, 1.859044, 2.056858
0.240000, 1.916394, 1.906805, 1.925983, 1.820022, 2.012765
0.250000, 1.877271, 1.867946, 1.886597, 1.783549, 1.970993
0.260000, 1.841611, 1.832351, 1.850871, 1.748547, 1.934675
0.270000, 1.808620, 1.799423, 1.817816, 1.716195, 1.901044
0.280000, 1.777140, 1.768556, 1.785723, 1.690880, 1.863400
0.290000, 1.748142, 1.740000, 1.756284, 1.666316, 1.829968
0.300000, 1.721058, 1.713321, 1.728796, 1.643301, 1.798816
0.310000, 1.696465, 1.688817, 1.704112, 1.619608, 1.773322
0.320000, 1.672684, 1.665257, 1.680111, 1.598046, 1.747321
0.330000, 1.649808, 1.642614, 1.657002, 1.577509, 1.722107
0.340000, 1.628549, 1.621579, 1.635520, 1.558498, 1.698601
0.350000, 1.608671, 1.601843, 1.615499, 1.540052, 1.677291
0.360000, 1.589457, 1.582757, 1.596157, 1.522121, 1.656793
0.370000, 1.571251, 1.564736, 1.577766, 1.505780, 1.636722
0.380000, 1.553455, 1.547063, 1.559848, 1.489213, 1.617698
0.390000, 1.536183, 1.529864, 1.542501, 1.472684, 1.599682
0.400000, 1.520021, 1.513876, 1.526167, 1.458261, 1.581781
0.410000, 1.504461, 1.498441, 1.510481, 1.443961, 1.564961
0.420000, 1.489515, 1.483618, 1.495412, 1.430248, 1.548782
0.430000, 1.474770, 1.468967, 1.480573, 1.416449, 1.533091
0.440000, 1.460557, 1.454803, 1.466311, 1.402730, 1.518384
0.450000, 1.446633, 1.440959, 1.452308, 1.389606, 1.503661
0.460000, 1.433151, 1.427566, 1.438736, 1.377022, 1.489280
0.470000, 1.420046, 1.414555, 1.425537, 1.364858, 1.475234
0.480000, 1.407188, 1.401798, 1.412579, 1.353019, 1.461358
0.490000, 1.394851, 1.389542, 1.400161, 1.341493, 1.448210
0.500000, 1.382721, 1.377479, 1.387963, 1.330042, 1.435400
0.510000, 1.370908, 1.365727, 1.376088, 1.318844, 1.422971
0.520000, 1.359367, 1.354249, 1.364485, 1.307932, 1.410802
0.530000, 1.348029, 1.342954, 1.353105, 1.297020, 1.399038
0.540000, 1.336867, 1.331855, 1.341879, 1.286499, 1.387235
0.550000, 1.325826, 1.320878, 1.330774, 1.276097, 1.375555
0.560000, 1.315040, 1.310164, 1.319915, 1.266041, 1.364039
0.570000, 1.304493, 1.299679, 1.309306, 1.256121, 1.352865
0.580000, 1.294057, 1.289312, 1.298803, 1.246364, 1.341750
0.590000, 1.283885, 1.279187, 1.288583, 1.236666, 1.331104
0.600000, 1.273805, 1.269161, 1.278449, 1.227134, 1.320476
0.610000, 1.263881, 1.259291, 1.268472, 1.217743, 1.310020
0.620000, 1.254143, 1.249599, 1.258688, 1.208474, 1.299813
0.630000, 1.244547, 1.240049, 1.249045, 1.199344, 1.289750
0.640000, 1.235083, 1.230638, 1.239528, 1.190409, 1.279757
0.650000, 1.225735, 1.221342, 1.230127, 1.181587, 1.269882
0.660000, 1.216535, 1.212188, 1.220882, 1.172851, 1.260219
0.670000, 1.207474, 1.203167, 1.211780, 1.164192, 1.250755
0.680000, 1.198466, 1.194204, 1.202728, 1.155636, 1.241296
0.690000, 1.189576, 1.185351, 1.193800, 1.147123, 1.232028
0.700000, 1.180801, 1.176622, 1.184980, 1.138805, 1.222797
0.710000, 1.172163, 1.168028, 1.176299, 1.130602, 1.213724
0.720000, 1.163654, 1.159561, 1.167747, 1.122517, 1.204791
0.730000, 1.155216, 1.151171, 1.159260, 1.114570, 1.195861
0.740000, 1.146887, 1.142890, 1.150884, 1.106719, 1.187055
0.750000, 1.138667, 1.134707, 1.142626, 1.098873, 1.178461
0.760000, 1.130519, 1.126595, 1.134444, 1.091082, 1.169956
0.770000, 1.122458, 1.118566, 1.126350, 1.083341, 1.161574
0.780000, 1.114487, 1.110627, 1.118347, 1.075695, 1.153280
0.790000, 1.106596, 1.102765, 1.110427, 1.068094, 1.145098
0.800000, 1.098797, 1.094996, 1.102597, 1.060605, 1.136988
0.810000, 1.091097, 1.087325, 1.094869, 1.053188, 1.129006
0.820000, 1.083443, 1.079711, 1.087176, 1.045933, 1.120954
0.830000, 1.075873, 1.072178, 1.079568, 1.038736, 1.113010
0.840000, 1.068342, 1.064675, 1.072008, 1.031492, 1.105192
0.850000, 1.060866, 1.057230, 1.064501, 1.024328, 1.097403
0.860000, 1.053468, 1.049860, 1.057077, 1.017203, 1.089733
0.870000, 1.046166, 1.042593, 1.049738, 1.010259, 1.082072
0.880000, 1.038930, 1.035385, 1.042474, 1.003306, 1.074553
0.890000, 1.031733, 1.028217, 1.035250, 0.996393, 1.067073
0.900000, 1.024606, 1.021117, 1.028095, 0.989546, 1.059666
0.910000, 1.017537, 1.014073, 1.021001, 0.982720, 1.052354
0.920000, 1.010548, 1.007109, 1.013988, 0.975984, 1.045112
0.930000, 1.003627, 1.000219, 1.007034, 0.969384, 1.037870
0.940000, 0.996787, 0.993412, 1.000163, 0.962860, 1.030715
0.950000, 0.989987, 0.986637, 0.993338, 0.956317, 1.023658
0.960000, 0.983268, 0.979945, 0.986590, 0.949878, 1.016657
0.970000, 0.976604, 0.973309, 0.979899, 0.943486, 1.009722
0.980000, 0.969987, 0.966719, 0.973254, 0.937146, 1.002827
0.990000, 0.963409, 0.960169, 0.966649, 0.930844, 0.995974
1.000000, 0.956907, 0.953691, 0.960123, 0.924586, 0.989229
1.010000, 0.950457, 0.947261, 0.953653, 0.918337, 0.982577
1.020000, 0.944058, 0.940884, 0.947232, 0.912160, 0.975956
1.030000, 0.937702, 0.934552, 0.940853, 0.906042, 0.969362
1.040000, 0.931403, 0.928274, 0.934532, 0.899957, 0.962849
1.050000, 0.925145, 0.922037, 0.928254, 0.893905, 0.956385
1.060000, 0.918932, 0.915846, 0.922018, 0.887916, 0.949948
1.070000, 0.912802, 0.909739, 0.915865, 0.882021, 0.943582
1.080000, 0.906728, 0.903685, 0.909772, 0.876146, 0.937311
1.090000, 0.900705, 0.897678, 0.903732, 0.870281, 0.931129
1.100000, 0.894726, 0.891710, 0.897743, 0.864411, 0.925042
1.110000, 0.888789, 0.885798, 0.891780, 0.858728, 0.918850
1.120000, 0.882886, 0.879918, 0.885854, 0.853059, 0.912713
1.130000, 0.877032, 0.874085, 0.879980, 0.847414, 0.906651
1.140000, 0.871240, 0.868313, 0.874167, 0.841823, 0.900657
1.150000, 0.865489, 0.862583, 0.868396, 0.836280, 0.894699
1.160000, 0.859797, 0.856914, 0.862680, 0.830822, 0.888772
1.170000, 0.854139, 0.851279, 0.856998, 0.825401, 0.882877
1.180000, 0.848514, 0.845676, 0.851353, 0.819988, 0.877040
1.190000, 0.842925, 0.840111, 0.845740, 0.814643, 0.871207
1.200000, 0.837396, 0.834602, 0.840190, 0.809313, 0.865479


==> src/figures/figure.lyapunov-function-evolution/l51a1/dgd_stats_data.csv <==
% Simulation Data for Lyapunov Function Analysis
% --- Simulation Parameters ---
% partitions: [3 2 1]
% d: 6, n: 3
% N (samples): 100
% Q: [4, 2, 1, 1, 0, 2;2, 5, 2, 0, 2, 1;1, 2, 6, 3, 1, 0;1, 0, 3, 4, 2, 1;0, 2, 1, 2, 5, 2;2, 1, 0, 1, 2, 4]
% q: [-9 -15 -22 -12 -10 -5]
% y_star: [1 1 3 0 1 0]
% lambda (matrix form): [0 51 51;51 0 51;51 51 0]
% a (matrix form): [0 1 1;1 0 1;1 1 0]
% T: 30, dt: 0.01
% rng_type: twister, rng_seed: 0
% --- Column Data (Statistics on clean time grid) ---
time, mean, ci_lower, ci_upper, pi_lower, pi_upper
0.000000, 12.000000, 12.000000, 12.000000, 12.000000, 12.000000
0.100000, 3.466014, 3.433123, 3.498905, 3.135461, 3.796567
0.200000, 2.096150, 2.087236, 2.105064, 2.006566, 2.185734
0.300000, 1.707781, 1.701142, 1.714420, 1.641062, 1.774500
0.400000, 1.506874, 1.501575, 1.512173, 1.453623, 1.560125
0.500000, 1.367905, 1.362906, 1.372904, 1.317670, 1.418140
0.600000, 1.254630, 1.250125, 1.259135, 1.209355, 1.299904
0.700000, 1.159248, 1.155143, 1.163354, 1.117986, 1.200511
0.800000, 1.076376, 1.071669, 1.081082, 1.029076, 1.123675
0.900000, 0.996940, 0.993190, 1.000690, 0.959252, 1.034628
1.000000, 0.927390, 0.923974, 0.930806, 0.893060, 0.961720
1.100000, 0.863638, 0.859984, 0.867291, 0.826922, 0.900353
1.200000, 0.802737, 0.799654, 0.805820, 0.771750, 0.833724
1.300000, 0.748632, 0.745162, 0.752102, 0.713758, 0.783505
1.400000, 0.696361, 0.693356, 0.699367, 0.666159, 0.726564
1.500000, 0.651356, 0.648029, 0.654684, 0.617917, 0.684796
1.600000, 0.604865, 0.602000, 0.607730, 0.576076, 0.633654
1.700000, 0.565639, 0.562752, 0.568527, 0.536618, 0.594661
1.800000, 0.525318, 0.522791, 0.527844, 0.499927, 0.550708
1.900000, 0.493459, 0.489800, 0.497118, 0.456687, 0.530231
2.000000, 0.455376, 0.453002, 0.457751, 0.431513, 0.479239
2.100000, 0.425980, 0.423380, 0.428579, 0.399855, 0.452104
2.200000, 0.397468, 0.394367, 0.400569, 0.366306, 0.428630
2.300000, 0.371213, 0.367399, 0.375027, 0.332881, 0.409544
2.400000, 0.345099, 0.341628, 0.348570, 0.310216, 0.379981
2.500000, 0.320861, 0.318083, 0.323639, 0.292947, 0.348775
2.600000, 0.297300, 0.294917, 0.299684, 0.273349, 0.321251
2.700000, 0.277380, 0.274178, 0.280582, 0.245199, 0.309561
2.800000, 0.257414, 0.255186, 0.259642, 0.235022, 0.279807
2.900000, 0.239943, 0.237473, 0.242414, 0.215119, 0.264768
3.000000, 0.222377, 0.219237, 0.225517, 0.190822, 0.253932
3.100000, 0.205341, 0.202702, 0.207980, 0.178818, 0.231863
3.200000, 0.190097, 0.187907, 0.192286, 0.168092, 0.212101
3.300000, 0.177231, 0.174725, 0.179738, 0.152043, 0.202420
3.400000, 0.163693, 0.161639, 0.165747, 0.143052, 0.184334
3.500000, 0.152594, 0.149759, 0.155428, 0.124112, 0.181075
3.600000, 0.139151, 0.137279, 0.141023, 0.120340, 0.157961
3.700000, 0.129361, 0.127040, 0.131682, 0.106035, 0.152686
3.800000, 0.122847, 0.118398, 0.127296, 0.078135, 0.167559
3.900000, 0.112505, 0.109856, 0.115154, 0.085881, 0.139129
4.000000, 0.105337, 0.102238, 0.108436, 0.074191, 0.136482
4.100000, 0.093423, 0.091307, 0.095538, 0.072165, 0.114680
4.200000, 0.088160, 0.084875, 0.091446, 0.055139, 0.121182
4.300000, 0.079793, 0.077379, 0.082207, 0.055532, 0.104054
4.400000, 0.073563, 0.071346, 0.075780, 0.051282, 0.095845
4.500000, 0.068699, 0.065602, 0.071796, 0.037574, 0.099824
4.600000, 0.062760, 0.060150, 0.065370, 0.036529, 0.088991
4.700000, 0.055065, 0.053594, 0.056535, 0.040288, 0.069841
4.800000, 0.050572, 0.049042, 0.052101, 0.035203, 0.065940
4.900000, 0.050470, 0.047218, 0.053722, 0.017789, 0.083152
5.000000, 0.043862, 0.041788, 0.045936, 0.023020, 0.064704
5.100000, 0.041300, 0.038227, 0.044373, 0.010417, 0.072183
5.200000, 0.037215, 0.034326, 0.040104, 0.008181, 0.066248
5.300000, 0.031727, 0.030143, 0.033312, 0.015803, 0.047652
5.400000, 0.031966, 0.028190, 0.035743, -0.005989, 0.069922
5.500000, 0.028804, 0.026072, 0.031537, 0.001343, 0.056265
5.600000, 0.025157, 0.023102, 0.027212, 0.004504, 0.045809
5.700000, 0.026337, 0.022870, 0.029805, -0.008509, 0.061183
5.800000, 0.024261, 0.017850, 0.030673, -0.040175, 0.088697
5.900000, 0.019547, 0.017143, 0.021951, -0.004615, 0.043709
6.000000, 0.017998, 0.015632, 0.020363, -0.005775, 0.041771
6.100000, 0.016551, 0.013095, 0.020006, -0.018179, 0.051281
6.200000, 0.015790, 0.013792, 0.017789, -0.004295, 0.035875
6.300000, 0.014090, 0.011800, 0.016380, -0.008923, 0.037103
6.400000, 0.012748, 0.010925, 0.014571, -0.005571, 0.031068
6.500000, 0.011610, 0.009482, 0.013739, -0.009783, 0.033004
6.600000, 0.013820, 0.010625, 0.017015, -0.018289, 0.045930
6.700000, 0.009539, 0.007410, 0.011668, -0.011857, 0.030935
6.800000, 0.012531, 0.009211, 0.015850, -0.020830, 0.045891
6.900000, 0.010361, 0.007860, 0.012862, -0.014778, 0.035500
7.000000, 0.007687, 0.006087, 0.009286, -0.008388, 0.023761
7.100000, 0.006482, 0.004864, 0.008101, -0.009786, 0.022750
7.200000, 0.008241, 0.005257, 0.011225, -0.021744, 0.038226
7.300000, 0.007247, 0.005418, 0.009076, -0.011133, 0.025628
7.400000, 0.008405, 0.005379, 0.011432, -0.022011, 0.038821
7.500000, 0.005939, 0.004433, 0.007444, -0.009192, 0.021070
7.600000, 0.008650, 0.005276, 0.012024, -0.025260, 0.042559
7.700000, 0.006511, 0.004554, 0.008468, -0.013155, 0.026178
7.800000, 0.006895, 0.004642, 0.009149, -0.015752, 0.029542
7.900000, 0.007978, 0.005717, 0.010238, -0.014738, 0.030693
8.000000, 0.009206, 0.005995, 0.012418, -0.023070, 0.041483
8.100000, 0.008131, 0.005991, 0.010272, -0.013383, 0.029646
8.200000, 0.007469, 0.005082, 0.009856, -0.016520, 0.031459
8.300000, 0.007811, 0.005944, 0.009678, -0.010947, 0.026569
8.400000, 0.006172, 0.004794, 0.007549, -0.007671, 0.020014
8.500000, 0.008389, 0.006382, 0.010396, -0.011780, 0.028559
8.600000, 0.008680, 0.006551, 0.010808, -0.012711, 0.030070
8.700000, 0.007764, 0.004995, 0.010533, -0.020068, 0.035596
8.800000, 0.008540, 0.006360, 0.010720, -0.013371, 0.030451
8.900000, 0.010003, 0.007672, 0.012334, -0.013424, 0.033429
9.000000, 0.009009, 0.006932, 0.011086, -0.011866, 0.029885
9.100000, 0.008366, 0.006504, 0.010228, -0.010345, 0.027077
9.200000, 0.009752, 0.007975, 0.011530, -0.008112, 0.027617
9.300000, 0.008487, 0.007175, 0.009798, -0.004697, 0.021670
9.400000, 0.011693, 0.009565, 0.013821, -0.009694, 0.033079
9.500000, 0.011615, 0.009647, 0.013583, -0.008160, 0.031390
9.600000, 0.011934, 0.009781, 0.014086, -0.009700, 0.033567
9.700000, 0.013658, 0.011090, 0.016226, -0.012151, 0.039467
9.800000, 0.013008, 0.010459, 0.015556, -0.012605, 0.038620
9.900000, 0.012091, 0.009844, 0.014337, -0.010488, 0.034670
10.000000, 0.013442, 0.010186, 0.016699, -0.019285, 0.046170
10.100000, 0.012861, 0.010798, 0.014924, -0.007868, 0.033590
10.200000, 0.013191, 0.011379, 0.015003, -0.005019, 0.031402
10.300000, 0.014564, 0.012391, 0.016737, -0.007272, 0.036400
10.400000, 0.013204, 0.011064, 0.015343, -0.008298, 0.034706
10.500000, 0.015514, 0.012148, 0.018879, -0.018309, 0.049336
10.600000, 0.014714, 0.012141, 0.017288, -0.011151, 0.040579
10.700000, 0.014044, 0.012087, 0.016000, -0.005618, 0.033706
10.800000, 0.015045, 0.013073, 0.017018, -0.004781, 0.034872
10.900000, 0.016807, 0.013921, 0.019693, -0.012198, 0.045813
11.000000, 0.017036, 0.014522, 0.019550, -0.008230, 0.042302
11.100000, 0.019253, 0.016551, 0.021955, -0.007901, 0.046407
11.200000, 0.017452, 0.015479, 0.019425, -0.002376, 0.037280
11.300000, 0.018561, 0.015128, 0.021994, -0.015939, 0.053060
11.400000, 0.020816, 0.017302, 0.024330, -0.014502, 0.056134
11.500000, 0.018548, 0.016701, 0.020394, -0.000014, 0.037109
11.600000, 0.020479, 0.017924, 0.023033, -0.005197, 0.046154
11.700000, 0.019311, 0.017267, 0.021354, -0.001228, 0.039849
11.800000, 0.021124, 0.018370, 0.023878, -0.006553, 0.048801
11.900000, 0.018506, 0.016971, 0.020041, 0.003084, 0.033929
12.000000, 0.021541, 0.018851, 0.024230, -0.005492, 0.048573
12.100000, 0.020487, 0.017384, 0.023590, -0.010694, 0.051668
12.200000, 0.023412, 0.019863, 0.026961, -0.012253, 0.059078
12.300000, 0.021845, 0.018466, 0.025224, -0.012115, 0.055805
12.400000, 0.022228, 0.019072, 0.025384, -0.009491, 0.053947
12.500000, 0.022437, 0.019954, 0.024919, -0.002512, 0.047385
12.600000, 0.021918, 0.019808, 0.024028, 0.000717, 0.043119
12.700000, 0.023727, 0.021007, 0.026448, -0.003611, 0.051066
12.800000, 0.022397, 0.020321, 0.024473, 0.001534, 0.043259
12.900000, 0.025796, 0.022122, 0.029469, -0.011122, 0.062714
13.000000, 0.023172, 0.020111, 0.026233, -0.007590, 0.053935
13.100000, 0.022663, 0.020518, 0.024808, 0.001104, 0.044222
13.200000, 0.024044, 0.021545, 0.026542, -0.001066, 0.049153
13.300000, 0.023267, 0.021049, 0.025484, 0.000980, 0.045554
13.400000, 0.025514, 0.022788, 0.028240, -0.001885, 0.052913
13.500000, 0.023348, 0.021333, 0.025363, 0.003095, 0.043601
13.600000, 0.025169, 0.022330, 0.028009, -0.003369, 0.053707
13.700000, 0.023819, 0.021728, 0.025910, 0.002805, 0.044834
13.800000, 0.025761, 0.023262, 0.028261, 0.000644, 0.050879
13.900000, 0.026265, 0.023429, 0.029102, -0.002239, 0.054770
14.000000, 0.028385, 0.020559, 0.036210, -0.050260, 0.107029
14.100000, 0.026301, 0.023892, 0.028711, 0.002088, 0.050515
14.200000, 0.024640, 0.022974, 0.026305, 0.007903, 0.041377
14.300000, 0.025662, 0.023799, 0.027525, 0.006938, 0.044386
14.400000, 0.024607, 0.022620, 0.026593, 0.004642, 0.044572
14.500000, 0.029204, 0.025163, 0.033245, -0.011411, 0.069819
14.600000, 0.025148, 0.023237, 0.027059, 0.005940, 0.044356
14.700000, 0.026737, 0.023923, 0.029551, -0.001545, 0.055020
14.800000, 0.028729, 0.024332, 0.033126, -0.015459, 0.072917
14.900000, 0.027565, 0.023994, 0.031137, -0.008327, 0.063458
15.000000, 0.029895, 0.026788, 0.033002, -0.001328, 0.061118
15.100000, 0.026797, 0.024796, 0.028798, 0.006689, 0.046906
15.200000, 0.026281, 0.024363, 0.028200, 0.007004, 0.045559
15.300000, 0.026072, 0.024243, 0.027900, 0.007696, 0.044448
15.400000, 0.028792, 0.025775, 0.031809, -0.001529, 0.059112
15.500000, 0.030500, 0.027249, 0.033751, -0.002174, 0.063174
15.600000, 0.026966, 0.024856, 0.029076, 0.005758, 0.048174
15.700000, 0.032453, 0.028746, 0.036160, -0.004801, 0.069706
15.800000, 0.026478, 0.024499, 0.028457, 0.006587, 0.046370
15.900000, 0.027806, 0.025701, 0.029912, 0.006643, 0.048970
16.000000, 0.028927, 0.026408, 0.031445, 0.003616, 0.054238
16.100000, 0.029004, 0.026567, 0.031440, 0.004517, 0.053490
16.200000, 0.028681, 0.025902, 0.031461, 0.000746, 0.056617
16.300000, 0.029923, 0.027473, 0.032373, 0.005304, 0.054542
16.400000, 0.032527, 0.027102, 0.037951, -0.021989, 0.087043
16.500000, 0.032857, 0.028886, 0.036827, -0.007046, 0.072759
16.600000, 0.030342, 0.027958, 0.032727, 0.006381, 0.054304
16.700000, 0.030646, 0.027442, 0.033851, -0.001555, 0.062848
16.800000, 0.031530, 0.029074, 0.033987, 0.006843, 0.056218
16.900000, 0.031124, 0.028004, 0.034244, -0.000231, 0.062479
17.000000, 0.029709, 0.027537, 0.031882, 0.007876, 0.051542
17.100000, 0.030415, 0.027655, 0.033175, 0.002678, 0.058152
17.200000, 0.031931, 0.028217, 0.035646, -0.005401, 0.069264
17.300000, 0.030682, 0.027673, 0.033691, 0.000443, 0.060921
17.400000, 0.028865, 0.027099, 0.030631, 0.011114, 0.046616
17.500000, 0.031960, 0.029183, 0.034737, 0.004054, 0.059866
17.600000, 0.031133, 0.028827, 0.033438, 0.007961, 0.054304
17.700000, 0.029574, 0.027463, 0.031685, 0.008356, 0.050791
17.800000, 0.031795, 0.028550, 0.035040, -0.000816, 0.064405
17.900000, 0.029270, 0.027373, 0.031166, 0.010213, 0.048326
18.000000, 0.029725, 0.027724, 0.031727, 0.009613, 0.049838
18.100000, 0.029422, 0.027750, 0.031095, 0.012611, 0.046234
18.200000, 0.031094, 0.029013, 0.033175, 0.010181, 0.052007
18.300000, 0.033605, 0.030185, 0.037026, -0.000774, 0.067985
18.400000, 0.030141, 0.028281, 0.032001, 0.011448, 0.048835
18.500000, 0.030579, 0.028112, 0.033045, 0.005791, 0.055367
18.600000, 0.030898, 0.028405, 0.033390, 0.005850, 0.055946
18.700000, 0.030173, 0.027831, 0.032515, 0.006637, 0.053710
18.800000, 0.031769, 0.029012, 0.034526, 0.004065, 0.059473
18.900000, 0.031439, 0.028924, 0.033954, 0.006165, 0.056713
19.000000, 0.031634, 0.028976, 0.034292, 0.004924, 0.058344
19.100000, 0.032865, 0.030136, 0.035594, 0.005442, 0.060288
19.200000, 0.030203, 0.028406, 0.032000, 0.012141, 0.048264
19.300000, 0.029856, 0.027992, 0.031719, 0.011126, 0.048585
19.400000, 0.031875, 0.028791, 0.034960, 0.000876, 0.062875
19.500000, 0.031886, 0.029206, 0.034566, 0.004953, 0.058820
19.600000, 0.031468, 0.029376, 0.033560, 0.010445, 0.052491
19.700000, 0.031282, 0.028240, 0.034324, 0.000712, 0.061852
19.800000, 0.031431, 0.029095, 0.033768, 0.007949, 0.054913
19.900000, 0.031342, 0.029012, 0.033672, 0.007930, 0.054754
20.000000, 0.032699, 0.029631, 0.035767, 0.001867, 0.063532
20.100000, 0.029963, 0.027793, 0.032134, 0.008151, 0.051776
20.200000, 0.031650, 0.029082, 0.034219, 0.005838, 0.057462
20.300000, 0.031144, 0.029067, 0.033221, 0.010271, 0.052017
20.400000, 0.029621, 0.027971, 0.031271, 0.013038, 0.046203
20.500000, 0.032096, 0.029675, 0.034517, 0.007763, 0.056429
20.600000, 0.033082, 0.029823, 0.036341, 0.000330, 0.065835
20.700000, 0.031377, 0.029187, 0.033567, 0.009371, 0.053383
20.800000, 0.032109, 0.029547, 0.034671, 0.006363, 0.057855
20.900000, 0.032753, 0.030354, 0.035152, 0.008643, 0.056862
21.000000, 0.031158, 0.029291, 0.033025, 0.012394, 0.049922
21.100000, 0.032287, 0.029704, 0.034869, 0.006334, 0.058239
21.200000, 0.033437, 0.030776, 0.036099, 0.006686, 0.060189
21.300000, 0.033836, 0.030065, 0.037607, -0.004061, 0.071733
21.400000, 0.032527, 0.030245, 0.034809, 0.009596, 0.055458
21.500000, 0.032203, 0.029960, 0.034446, 0.009662, 0.054743
21.600000, 0.033883, 0.030565, 0.037202, 0.000532, 0.067234
21.700000, 0.033280, 0.030828, 0.035732, 0.008638, 0.057921
21.800000, 0.032479, 0.029999, 0.034958, 0.007557, 0.057400
21.900000, 0.032813, 0.030841, 0.034785, 0.012992, 0.052634
22.000000, 0.031927, 0.029784, 0.034071, 0.010386, 0.053469
22.100000, 0.032529, 0.029859, 0.035200, 0.005688, 0.059371
22.200000, 0.032371, 0.030025, 0.034717, 0.008790, 0.055952
22.300000, 0.033374, 0.029880, 0.036868, -0.001736, 0.068484
22.400000, 0.033501, 0.031155, 0.035847, 0.009929, 0.057073
22.500000, 0.033952, 0.031006, 0.036898, 0.004349, 0.063555
22.600000, 0.031671, 0.029000, 0.034342, 0.004831, 0.058512
22.700000, 0.031583, 0.029458, 0.033708, 0.010227, 0.052939
22.800000, 0.031125, 0.028788, 0.033462, 0.007638, 0.054612
22.900000, 0.033115, 0.029275, 0.036956, -0.005482, 0.071712
23.000000, 0.031569, 0.029611, 0.033527, 0.011888, 0.051250
23.100000, 0.032796, 0.029653, 0.035938, 0.001212, 0.064379
23.200000, 0.033805, 0.030172, 0.037438, -0.002706, 0.070316
23.300000, 0.029896, 0.028127, 0.031665, 0.012120, 0.047672
23.400000, 0.031777, 0.028626, 0.034928, 0.000111, 0.063444
23.500000, 0.031554, 0.029412, 0.033695, 0.010033, 0.053075
23.600000, 0.031265, 0.029186, 0.033344, 0.010374, 0.052156
23.700000, 0.031005, 0.028597, 0.033413, 0.006804, 0.055206
23.800000, 0.031727, 0.028859, 0.034595, 0.002904, 0.060549
23.900000, 0.033819, 0.030846, 0.036792, 0.003938, 0.063700
24.000000, 0.032049, 0.030038, 0.034060, 0.011838, 0.052260
24.100000, 0.032816, 0.028955, 0.036677, -0.005986, 0.071618
24.200000, 0.032270, 0.028826, 0.035713, -0.002337, 0.066876
24.300000, 0.031454, 0.029389, 0.033520, 0.010700, 0.052209
24.400000, 0.032680, 0.030192, 0.035169, 0.007671, 0.057689
24.500000, 0.033179, 0.029416, 0.036942, -0.004638, 0.070997
24.600000, 0.031399, 0.029347, 0.033450, 0.010778, 0.052019
24.700000, 0.032006, 0.029207, 0.034806, 0.003872, 0.060141
24.800000, 0.030594, 0.028840, 0.032349, 0.012958, 0.048231
24.900000, 0.029797, 0.028519, 0.031075, 0.016957, 0.042637
25.000000, 0.029737, 0.028172, 0.031302, 0.014011, 0.045464
25.100000, 0.034333, 0.031486, 0.037180, 0.005721, 0.062945
25.200000, 0.030763, 0.028965, 0.032562, 0.012688, 0.048838
25.300000, 0.033074, 0.030671, 0.035476, 0.008925, 0.057222
25.400000, 0.030478, 0.028605, 0.032350, 0.011660, 0.049296
25.500000, 0.034483, 0.030921, 0.038044, -0.001309, 0.070274
25.600000, 0.031126, 0.028000, 0.034253, -0.000293, 0.062546
25.700000, 0.032074, 0.029418, 0.034730, 0.005384, 0.058765
25.800000, 0.032282, 0.029823, 0.034740, 0.007576, 0.056987
25.900000, 0.031743, 0.029661, 0.033824, 0.010823, 0.052662
26.000000, 0.030786, 0.028756, 0.032817, 0.010378, 0.051195
26.100000, 0.032234, 0.029979, 0.034489, 0.009572, 0.054896
26.200000, 0.031390, 0.029635, 0.033145, 0.013752, 0.049028
26.300000, 0.029743, 0.028177, 0.031309, 0.014004, 0.045482
26.400000, 0.034545, 0.031410, 0.037680, 0.003039, 0.066051
26.500000, 0.032204, 0.029454, 0.034954, 0.004567, 0.059842
26.600000, 0.032256, 0.030135, 0.034377, 0.010939, 0.053572
26.700000, 0.035354, 0.029500, 0.041209, -0.023481, 0.094190
26.800000, 0.033136, 0.030605, 0.035668, 0.007692, 0.058581
26.900000, 0.031612, 0.029528, 0.033695, 0.010676, 0.052547
27.000000, 0.031800, 0.029132, 0.034469, 0.004984, 0.058616
27.100000, 0.033103, 0.029866, 0.036340, 0.000573, 0.065633
27.200000, 0.031409, 0.029225, 0.033593, 0.009459, 0.053359
27.300000, 0.032915, 0.029041, 0.036789, -0.006016, 0.071846
27.400000, 0.034151, 0.029930, 0.038372, -0.008273, 0.076575
27.500000, 0.033616, 0.027936, 0.039296, -0.023463, 0.090695
27.600000, 0.032629, 0.030187, 0.035071, 0.008089, 0.057169
27.700000, 0.034525, 0.029626, 0.039423, -0.014706, 0.083756
27.800000, 0.031098, 0.029331, 0.032864, 0.013342, 0.048853
27.900000, 0.034173, 0.028698, 0.039648, -0.020847, 0.089193
28.000000, 0.033013, 0.030508, 0.035517, 0.007843, 0.058183
28.100000, 0.031664, 0.029522, 0.033806, 0.010137, 0.053191
28.200000, 0.031753, 0.029085, 0.034421, 0.004939, 0.058566
28.300000, 0.032033, 0.029833, 0.034234, 0.009923, 0.054144
28.400000, 0.033763, 0.031340, 0.036187, 0.009405, 0.058122
28.500000, 0.034129, 0.030982, 0.037275, 0.002509, 0.065748
28.600000, 0.033178, 0.029219, 0.037137, -0.006607, 0.072963
28.700000, 0.032802, 0.030161, 0.035444, 0.006258, 0.059347
28.800000, 0.030110, 0.028090, 0.032130, 0.009806, 0.050414
28.900000, 0.034320, 0.031245, 0.037396, 0.003409, 0.065231
29.000000, 0.030959, 0.029035, 0.032883, 0.011623, 0.050296
29.100000, 0.034791, 0.031210, 0.038371, -0.001193, 0.070775
29.200000, 0.033412, 0.030062, 0.036761, -0.000249, 0.067072
29.300000, 0.032446, 0.030363, 0.034529, 0.011516, 0.053376
29.400000, 0.031792, 0.029272, 0.034312, 0.006469, 0.057115
29.500000, 0.032304, 0.030115, 0.034494, 0.010299, 0.054310
29.600000, 0.032380, 0.029779, 0.034981, 0.006240, 0.058520
29.700000, 0.032610, 0.030112, 0.035108, 0.007506, 0.057713
29.800000, 0.030873, 0.029061, 0.032684, 0.012668, 0.049078
29.900000, 0.031775, 0.029857, 0.033693, 0.012500, 0.051051
30.000000, 0.032740, 0.030589, 0.034892, 0.011116, 0.054365


==> src/figures/rc-circuit.tikz <==
\begin{tikzpicture}[
    scale=0.7,
    transform shape
  ]
  % Top rail with split points
  \draw
    (0,2)
  coordinate  (input_high)
  % to[open, v=$x_j$]
  to[nos, l^=\( N_{(j,i)} \)]
  (2,2)
  coordinate (junction_C_high)
  --
  (4,2) coordinate (junction_R_high)
  --
  (6,2) coordinate(output_high)
  ;

  % Bottom rail with split points
  \draw
    (0,0)
  coordinate (input_low)
  --
  (2,0)
  coordinate (junction_C_low)
  --
  (4,0)
  coordinate (junction_R_low)
  --
  (6,0)
  coordinate (output_low)
  ;
  % \draw (0,0) node[ground] {};

  % Components between the split points
  \draw (junction_C_high) to[C, l_=\(C\)] (junction_C_low);
  \draw (junction_R_high) to[R, l_=\(R\)] (junction_R_low);

  % Input and output voltage probes
  \draw (input_high) to[open, v=\(x_j\)] (input_low);
  \draw (output_high) to[open, v^=\(\mkern10mu \vec{z}_{(j,i)}\)] (output_low);
\end{tikzpicture}

==> src/figures/samplepath-illustration.tikz <==
% src/sections/poisson/samplepath-illustration.tikz
\begin{tikzpicture}[
    % trig format = rad,
    tight background,
  ]

  \pgfplotsset{
      dirac/.style={
          mark=triangle*,
          mark options={scale=0.5},
          ycomb,
          scatter,
          scatter/@pre marker code/.code={\scope[
                  yshift=-2pt
                ]}
        }
    }


  \begin{groupplot}[
      group style={
          group size=1 by 2, % 1 column, 2 rows
          vertical sep=1cm, % Spacing between plots
          xlabels at=edge bottom,
          xticklabels at=edge bottom
        },
      width=\linewidth,
      height=3cm,
      xlabel={\(t\)},
      axis lines=left,
      ytick = \empty, % y-ticks für beide Plots generell aus
      xmin = -1,
      xmax = 9.99,
      % ACHTUNG: 'xtick = \empty' wurde hier entfernt,
      % damit wir es im unteren Plot setzen können.
      tick label style={font=\tiny},
      label style={font=\small},
    ]

    % Upper plot: x(t, omega_0) with sinusoidal drift and jumps
    \nextgroupplot[
        % NEU: Achsenbeschriftung mit omega_0
        ylabel={\(\vec{x}(t, \omega_0) \)},
        ymin=-1.5, ymax=3.5,
        xtick=\empty % x-ticks nur für diesen Plot aus
      ]

    % Continuous line segments (no markers)
    \addplot[
        blue,
        thick,
        no markers, % Explicitly disable markers for the continuous part
      ] gnuplot [
        id=test-1-lines,
        domain=0:1.5,
      ] {
        [0:1.5] sin(1.5*x),
        [1.5:3.8] sin(1.5*x)+1,
        [3.8:5.2] sin(1.5*x),
        [5.2:7.1] sin(1.5*x)+2,
        [7.1:9.0] sin(1.75*x)+0.5,
        [9.0:9.5] sin(1.75*x)+1
      };

    % Discontinuity marks and lines with TikZ (radians)
    % NEU: Alle \draw-Befehle mit 'node' für die Sprung-Labels

    % Interval 0:1.5 to 1.5:3.8
    \draw [blue, dotted] (axis cs:1.5, {sin(deg(1.5*1.5))}) -- (axis cs:1.5, {sin(deg(1.5*1.5))+1}) coordinate[pos=0.5] (jump1_mid);
    \draw [blue, fill=white] (axis cs:1.5, {sin(deg(1.5*1.5))}) circle [radius=0.5pt];
    \draw [blue, fill=blue] (axis cs:1.5, {sin(deg(1.5*1.5))+1}) circle [radius=0.5pt];

    % NEU: Geschwungener Pfeil und Label nur für den ersten Sprung
    % Platziere das Label rechts vom Sprung
    \node (label1) at (axis cs:3.0, {sin(deg(1.5*1.5))+0.5+1}) [font=\small] {$\Delta\vec{x}(t_1,\omega_0)$};
    % Zeichne einen Pfeil vom Label zur Mitte des Sprungs
    \draw [-{Triangle[width=1mm,length=1mm]}, black, thin] (label1.west) to [bend right=30] (jump1_mid);

    % Interval 1.5:3.8 to 3.8:5.2
    \draw [blue, dotted] (axis cs:3.8, {sin(deg(1.5*3.8))+1}) -- (axis cs:3.8, {sin(deg(1.5*3.8))});
    \draw [blue, fill=white] (axis cs:3.8, {sin(deg(1.5*3.8))+1}) circle [radius=0.5pt];
    \draw [blue, fill=blue] (axis cs:3.8, {sin(deg(1.5*3.8))}) circle [radius=0.5pt];

    % Interval 3.8:5.2 to 5.2:7.1
    \draw [blue, dotted] (axis cs:5.2, {sin(deg(1.5*5.2))}) -- (axis cs:5.2, {sin(deg(1.5*5.2))+2});
    \draw [blue, fill=white] (axis cs:5.2, {sin(deg(1.5*5.2))}) circle [radius=0.5pt];
    \draw [blue, fill=blue] (axis cs:5.2, {sin(deg(1.5*5.2))+2}) circle [radius=0.5pt];

    % Interval 5.2:7.1 to 7.1:9.0
    \draw [blue, dotted] (axis cs:7.1, {sin(deg(1.5*7.1))+2}) -- (axis cs:7.1, {sin(deg(1.75*7.1))+0.5});
    \draw [blue, fill=white] (axis cs:7.1, {sin(deg(1.5*7.1))+2}) circle [radius=0.5pt];
    \draw [blue, fill=blue] (axis cs:7.1, {sin(deg(1.75*7.1))+0.5}) circle [radius=0.5pt];

    % Interval 7.1:9.0 to 9.0:9.5
    \draw [blue, dotted] (axis cs:9.0, {sin(deg(1.75*9.0))+0.5}) -- (axis cs:9.0, {sin(deg(1.75*9.0))+1}); % NEU
    \draw [blue, fill=white] (axis cs:9.0, {sin(deg(1.75*9.0))+0.5}) circle [radius=0.5pt];
    \draw [blue, fill=blue] (axis cs:9.0, {sin(deg(1.75*9.0))+1}) circle [radius=0.5pt];

    % Lower plot: dN(t, omega_0) with arrows at jump times
    \nextgroupplot[
        % NEU: Achsenbeschriftung mit omega_0
        ylabel={$\odif{N}(t, \omega_0)$},
        ymin=0,
        ymax=1.1,
        height=2.5cm,
        % NEU: xticks und xticklabels hinzugefügt
        xtick={1.5, 3.8, 5.2, 7.1, 9.0},
        xticklabels={
            $t_1(\omega_0)$,
            $t_2(\omega_0)$,
            $t_3(\omega_0)$,
            $t_4(\omega_0)$,
            $t_5(\omega_0)$
          },
        xticklabel style={font=\small}
      ]
    \addplot[
        black,
        dirac,
      ] coordinates {
        (1.5,1) (3.8,1) (5.2,1) (7.1,1) (9.0,1)
      };

  \end{groupplot}

\end{tikzpicture}

==> src/figures/testing-jumps/jump_data.csv <==
x,y_f,style_f,y_g,style_g
0,1,0,-1,0
2,1,1,-1,0
2,2,2,-1,0
3,2,0,-1,1
3,2,0,-2,2
4,2,0,-2,0
